H-SemiS: Hierarchical Fusion of Semi and Self-Supervised Learning for Knee Osteoarthritis Severity Grading

Knee osteoarthritis (KOA) is a degenerative joint disease that can lead to chronic pain, reduced mobility, and long-term disability. Automated severity grading from knee radiographs can support early assessment, but current methods heavily depend on large labeled datasets and remain sensitive to class imbalance, noisy samples, and variability in clinical annotations. To alleviate these limitations, we propose a Hierarchical fusion of Semi-Supervised framework with Self-Supervision (H-SemiS) for KOA severity grading in knee X-ray samples using limited annotated data. Rather than treating severity grading as a flat multi-class problem, H-SemiS decomposes the task into a sequence of binary sub-tasks within a semi-supervised teacher-student architecture, directly mitigating the impact of class imbalance. To further enhance feature learning from unlabeled data, the framework integrates an adversarial self-supervised reconstruction module that encourages the network to capture robust anatomical structures. In parallel, a teacher-student design with quantum-inspired feature mixing improves discrimination boundaries between adjacent grades when pseudo-labels are noisy. We comprehensively evaluate H-SemiS on two challenging multi-class datasets and assess its generalizability on two binary-class datasets. Our experimental results demonstrate the superiority of the proposed H-SemiS framework across multiple evaluation metrics, consistently outperforming several competing baselines and state-of-the-art methods. The code is publicly available at https://github.com/chandravardhan-singh-raghaw/H-SemiS.

==> dkxi.dat <==
% DKXI Dataset
column1                                 column2    column3    column4     column5 
{\scriptsize I}	2.46	2.58	2.31	2.44
{\scriptsize II}	2.78	2.83	2.72	2.77
{\scriptsize III}	3.14	3.44	2.95	3.19
{\scriptsize IV}	1.62	1.74	1.36	1.54
{\scriptsize V}	1.98	2.06	1.73	1.89
{\scriptsize VI}	3.21	3.32	3.13	3.22
{\scriptsize VII}	3.51	3.22	3.16	3.19
{\scriptsize VIII}	2.82	2.63	2.91	2.77
{\scriptsize IX}	3.28	3.19	3.24	3.21
{\scriptsize X}	2.55	2.60	2.42	2.51
{\scriptsize XI}	1.98	2.06	2.13	2.09
{\scriptsize XII}	3.45	3.13	3.28	3.20
{\scriptsize XIII}	2.62	2.45	2.68	2.56
{\scriptsize XIV}	3.68	3.53	3.36	3.44

==> oai.dat <==
% OAI Dataset
column1                                 column2    column3    column4     column5 
{\scriptsize I}	1.91	1.88	2.14	2.01
{\scriptsize II}	3.09	3.16	3.35	3.25
{\scriptsize III}	3.31	3.24	2.93	3.08
{\scriptsize IV}	2.39	2.45	2.28	2.36
{\scriptsize V}	0.94	0.81	0.75	0.78
{\scriptsize VI}	3.12	3.23	2.86	3.04
{\scriptsize VII}	2.86	2.88	2.69	2.78
{\scriptsize VIII}	2.98	3.01	3.12	3.06
{\scriptsize IX}	2.71	2.84	3.01	2.92
{\scriptsize X}	2.67	2.51	2.94	2.72
{\scriptsize XI}	3.18	3.24	3.31	3.27
{\scriptsize XII}	3.13	3.29	3.05	3.17
{\scriptsize XIII}	2.13	2.03	2.21	2.12
{\scriptsize XIV}	3.49	3.61	3.34	3.47

==> post.dat <==
-9.678970 6.187673 0
-10.651986 7.252466 0
-8.410747 7.029119 0
-11.890624 5.827127 0
-8.415435 7.834322 0
-7.930467 7.201431 0
-8.491105 5.314660 0
-5.964582 8.741397 0
-7.487614 8.436343 0
-6.773789 7.205319 0
-11.255463 5.195465 0
-8.413352 5.861553 0
-8.078316 7.669839 0
-7.326379 8.659530 0
-7.791401 7.500118 0
-8.977487 8.833082 0
-8.429401 6.205564 0
-9.753137 5.070218 0
-8.415892 5.330139 0
-6.971450 8.780741 0
-10.218604 6.162536 0
-8.577168 6.826553 0
-6.228371 8.356515 0
-8.708021 8.145251 0
-8.725610 5.275492 0
-9.282936 6.213172 0
-8.143317 8.157845 0
-11.032025 6.459619 0
-7.409082 7.817939 0
-9.885593 7.155985 0
-8.035766 7.396777 0
-6.551912 7.594778 0
-10.846417 6.976052 0
-9.261810 7.625945 0
-9.238450 5.991958 0
-10.203882 7.536248 0
-9.613241 7.971335 0
-5.565250 10.695428 0
-8.917682 6.562748 0
-8.210759 5.473297 0
-8.709522 7.385611 0
-11.132890 4.961939 0
-7.360589 7.656461 0
-10.584713 6.112439 0
-8.308819 7.897531 0
-9.507965 7.405757 0
-7.613606 7.618452 0
-7.617296 6.478873 0
-9.508505 6.689325 0
-8.807632 6.710243 0
-6.488319 8.486912 0
-7.980581 6.823221 0
-8.824935 7.340130 0
-12.115785 5.083412 0
-9.300380 6.503341 0
-6.022488 9.336027 0
-10.264010 8.526654 0
-8.726325 7.314265 0
-8.347173 6.164191 0
-11.147268 6.224561 0
-9.844853 5.326002 0
-10.556828 4.355716 0
-10.883635 7.815880 0
-7.044601 7.859166 0
-8.852712 6.412442 0
-6.584813 8.975940 0
-7.509208 8.599998 0
-8.357405 9.053598 0
-7.489341 7.733588 0
-9.733899 5.072808 0
-9.879651 7.503456 0
-6.577277 9.121623 0
-9.680276 7.094000 0
-6.284460 7.664998 0
-9.903771 6.470402 0
-9.469540 6.800290 0
-7.933172 7.931075 0
-9.093175 6.028807 0
-12.228259 5.319463 0
-7.437686 8.884481 0
-7.817582 8.669741 0
-10.481145 5.027010 0
-10.701201 6.131452 0
-11.108066 7.376433 0
-8.164599 6.717674 0
-7.079760 7.567324 0
-8.930105 7.191680 0
-9.728475 7.107877 0
-9.626144 7.838976 0
-9.972247 9.049793 0
-9.593791 5.541472 0
-7.502262 8.616982 0
-8.880575 7.620640 0
-9.666350 6.259299 0
-6.829905 7.060031 0
-8.617883 8.000098 0
-8.736439 5.779811 0
-9.358718 6.916252 0
-7.586057 8.163276 0
-8.515701 6.053745 0
-9.741848 6.831667 0
-11.171519 6.504843 0
-6.260424 8.090472 0
-9.984127 6.633624 0
-11.733887 9.160934 0
-10.349459 7.034300 0
-10.784603 6.318665 0
-8.763039 7.767308 0
-7.548486 7.771903 0
-8.155873 7.570648 0
-11.549565 3.127903 0
-9.348815 4.949714 0
-8.709458 8.180031 0
-8.553200 6.087298 0
-8.125220 8.251419 0
-7.848914 7.990790 0
-8.699016 6.386630 0
-12.747132 5.115452 0
-6.010783 9.604697 0
-8.300558 8.284220 0
-7.580652 7.874024 0
-10.120353 6.899551 0
-6.850601 8.278225 0
-7.826609 7.101089 0
-12.034464 5.375333 0
-7.501865 9.135615 0
-12.903237 5.408995 0
-6.302235 8.565991 0
-10.707700 5.011331 0
-9.978795 6.894825 0
-7.406343 8.091242 0
-3.605055 9.892551 0
-7.944155 6.418075 0
-10.874765 4.117488 0
-8.251118 7.538698 0
-10.594640 4.293169 0
-10.867485 5.648571 0
-7.617477 8.483504 0
-8.980967 6.222011 0
-8.852016 6.528235 0
-9.387691 7.175344 0
-10.916792 4.309618 0
-11.250839 3.237587 0
-8.929482 7.447918 0
-9.110821 6.104990 0
-8.339442 6.830163 0
-8.404046 8.185251 0
-9.210660 5.965199 0
-10.548938 6.110982 0
-10.535959 6.431064 0
-7.299629 7.647753 0
-10.416811 6.477793 0
-8.919193 6.973626 0
-10.780705 5.089499 0
-9.737973 6.088115 0
-9.090194 7.865593 0
-10.634429 6.556769 0
-11.108349 5.528161 0
-9.921595 5.869253 0
-9.389559 6.387217 0
-9.329781 7.148822 0
-8.831541 9.258600 0
-6.704351 7.459161 0
-11.189783 6.240597 0
-10.216446 6.608648 0
-8.498332 6.306142 0
-8.739609 6.330269 0
-10.485002 5.702640 0
-7.424110 7.791716 0
-9.359478 5.986667 0
-7.726519 8.133612 0
-9.097792 6.226798 0
-8.253216 7.643858 0
-5.910252 7.837882 0
-7.644684 7.711431 0
-10.093801 7.540287 0
-10.281902 5.804128 0
-8.442988 6.248215 0
-8.744767 6.705909 0
-9.096331 5.916788 0
-10.450554 7.379695 0
-8.907706 7.271463 0
-9.897120 5.795480 0
-9.281025 6.602189 0
-8.736790 6.239352 0
-9.167372 7.169646 0
-11.756835 6.093131 0
-12.001025 4.118994 0
-10.450928 6.044107 0
-12.028422 4.050783 0
-7.263521 7.637655 0
-5.434581 9.182657 0
-7.770447 7.990175 0
-10.346357 7.807751 0
-10.256104 5.407297 0
-7.753851 8.388206 0
-7.988314 9.761241 0
-10.679967 5.272306 0
-7.157404 10.001102 0
-9.319371 7.835090 0
-6.128427 8.571363 0
-8.930918 6.894237 0
-8.487145 7.858369 0
-7.152052 8.228113 0
-9.330369 7.066402 0
-9.617445 5.258954 0
-7.354775 9.718072 0
-9.145537 5.957756 0
-11.553288 5.372981 0
-10.919293 5.677171 0
-13.122366 5.963319 0
-8.975384 7.820594 0
-10.577070 7.138380 0
-7.771565 8.595823 0
-9.850650 4.433600 0
-6.040801 7.103835 0
-8.811640 7.681635 0
-11.454889 5.387646 0
-10.898043 4.159788 0
-6.298798 9.073076 0
-9.531882 6.386117 0
-5.781946 9.450718 0
-7.289758 9.043377 0
-9.123210 5.787443 0
-7.583314 6.902410 0
-9.251592 7.582135 0
-7.635729 8.514575 0
-7.673088 7.091568 0
-8.279869 6.348393 0
-7.456896 6.870635 0
-12.167286 4.900229 0
-7.893749 7.947078 0
-8.617814 6.873423 0
-10.254996 6.713242 0
-7.770754 7.226797 0
-7.463080 5.788736 0
-7.435764 9.746816 0
-11.528008 5.010572 0
-10.002168 6.424774 0
-14.414031 4.184797 0
-8.277710 6.427622 0
-6.590238 9.132820 0
-7.020960 7.002512 0
-7.352713 7.071808 0
-12.120363 5.799786 0
-9.608813 7.880816 0
-8.665540 6.209023 0
-11.697632 5.714178 0
-7.171050 8.157920 0
-6.840392 7.183325 0
-8.467188 -3.625934 1
-7.180938 -7.572377 1
-8.789252 -7.341147 1
-9.157579 -7.505897 1
-9.721138 -6.568196 1
-9.245017 -5.790567 1
-9.530022 -7.030694 1
-7.795559 -6.367107 1
-10.247467 -5.966799 1
-8.408664 -5.490074 1
-6.899602 -7.942586 1
-7.879700 -6.612427 1
-9.714088 -8.308936 1
-7.319630 -8.223230 1
-9.970358 -6.294463 1
-10.960294 -6.079843 1
-9.946697 -6.944719 1
-8.338176 -6.974096 1
-8.497784 -7.549552 1
-10.401382 -4.987527 1
-10.684343 -5.522277 1
-8.314473 -4.451502 1
-6.837074 -9.882035 1
-9.663372 -5.440989 1
-9.809860 -5.967262 1
-9.169419 -6.113846 1
-9.948753 -4.308053 1
-9.614862 -5.909287 1
-8.897346 -7.084373 1
-9.674418 -5.831431 1
-7.560423 -4.307880 1
-10.059776 -5.068486 1
-10.482832 -4.597908 1
-7.544462 -9.469353 1
-7.306683 -8.807167 1
-7.570095 -4.934703 1
-9.440570 -5.812602 1
-11.604647 -6.042618 1
-8.525059 -5.297811 1
-6.630991 -7.293952 1
-9.618592 -5.909930 1
-7.838422 -3.742139 1
-8.909860 -5.722778 1
-9.275311 -7.310830 1
-10.450727 -5.399031 1
-9.434888 -6.331667 1
-9.125636 -5.259732 1
-10.381576 -4.905503 1
-9.562067 -7.116694 1
-8.239948 -6.467663 1
-10.435644 -5.545178 1
-8.786213 -4.070297 1
-7.853523 -4.292423 1
-9.273603 -7.995369 1
-6.038784 -7.509275 1
-9.619206 -5.244151 1
-10.180024 -6.378018 1
-11.670246 -2.330785 1
-8.439688 -5.494832 1
-9.217268 -5.325555 1
-7.849832 -6.849789 1
-10.097666 -2.624959 1
-11.022837 -4.020848 1
-8.156872 -7.535185 1
-8.081661 -5.303454 1
-6.101195 -7.363980 1
-9.189034 -6.625739 1
-9.308231 -8.580911 1
-9.692658 -4.923495 1
-8.707460 -8.728490 1
-7.226532 -5.399755 1
-10.011427 -7.390151 1
-8.978108 -6.649004 1
-6.028284 -9.745060 1
-8.151824 -5.960356 1
-10.209202 -2.791277 1
-9.671008 -7.188148 1
-11.879077 -2.167621 1
-8.991287 -6.130546 1
-9.259467 -5.950440 1
-8.912915 -7.276608 1
-9.400321 -6.519970 1
-8.231798 -7.011776 1
-7.441495 -5.410226 1
-5.295366 -9.060572 1
-11.864828 -5.335879 1
-8.977016 -6.846318 1
-8.189624 -8.525416 1
-6.461349 -6.399033 1
-8.928588 -4.037250 1
-10.577493 -5.699961 1
-8.072166 -6.491781 1
-7.238998 -7.237722 1
-9.071201 -6.707406 1
-9.280917 -4.867222 1
-7.636885 -5.794632 1
-7.456475 -7.122123 1
-9.767242 -5.476931 1
-10.329573 -6.370147 1
-10.004000 -4.913660 1
-7.588341 -6.084562 1
-9.477014 -7.994944 1
-6.977360 -7.751108 1
-6.307298 -6.638178 1
-5.553423 -7.857581 1
-9.230350 -5.902824 1
-8.132265 -6.583362 1
-7.983741 -5.417140 1
-8.931184 -5.879311 1
-8.687177 -6.665028 1
-10.711206 -6.618764 1
-7.088248 -7.382633 1
-9.269019 -6.013170 1
-8.675478 -5.876757 1
-9.138389 -7.378861 1
-9.978495 -6.429242 1
-10.793377 -6.458598 1
-9.622490 -4.393817 1
-8.373076 -5.123779 1
-10.049003 -3.136012 1
-7.989447 -9.414581 1
-8.381088 -6.953749 1
-10.046934 -5.812959 1
-9.777044 -6.322825 1
-9.575517 -7.859589 1
-9.188197 -8.270331 1
-7.183495 -6.676217 1
-5.842495 -5.657043 1
-9.261499 -5.332391 1
-7.592499 -6.772656 1
-8.343680 -6.821454 1
-11.973868 -2.270464 1
-10.653481 -4.824433 1
-7.439097 -4.936537 1
-6.836684 -5.691461 1
-10.088250 -5.440217 1
-8.786624 -4.637459 1
-10.866448 -6.063584 1
-8.516118 -7.279591 1
-8.357564 -5.809764 1
-10.271915 -6.639213 1
-8.800757 -5.214753 1
-8.621983 -4.660705 1
-9.406031 -4.683976 1
-10.324642 -7.181363 1
-9.179792 -5.407441 1
-10.303900 -6.466429 1
-7.088072 -6.816200 1
-8.337580 -5.721058 1
-8.957554 -6.075718 1
-10.281715 -5.062867 1
-9.443151 -6.287377 1
-8.840798 -6.930550 1
-9.568800 -6.115382 1
-10.918625 -4.747159 1
-9.174662 -6.674152 1
-10.334625 -3.905276 1
-11.168828 -5.381504 1
-8.459645 -5.174336 1
-8.131402 -5.289758 1
-7.281693 -5.820649 1
-11.826233 -2.816416 1
-7.308411 -5.695168 1
-11.014555 -4.048490 1
-8.830281 -6.892917 1
-8.368739 -8.543399 1
-8.650534 -8.000267 1
-8.725107 -6.025093 1
-11.329825 -4.326480 1
-10.092099 -4.836993 1
-8.334167 -5.738751 1
-7.608929 -7.342265 1
-8.689385 -5.580275 1
-7.279344 -4.044705 1
-8.838181 -7.352989 1
-8.872634 -7.349448 1
-7.366077 -6.134394 1
-10.858576 -4.327848 1
-7.811547 -6.903991 1
-7.923346 -6.423968 1
-10.450154 -6.688909 1
-9.354212 -2.867939 1
-8.742390 -7.223568 1
-8.935284 -5.524559 1
-8.055421 -3.892538 1
-9.492726 -6.877507 1
-8.189596 -8.457200 1
-7.421947 -4.917401 1
-8.307992 -6.673153 1
-7.933371 -5.328681 1
-12.238282 -2.558892 1
-7.621883 -6.044708 1
-8.201241 -3.977403 1
-9.799799 -5.517922 1
-8.635653 -4.601413 1
-9.354157 -4.674254 1
-9.165841 -3.923758 1
-9.933787 -3.768019 1
-8.683527 -6.262461 1
-10.804472 -4.788379 1
-9.627280 -5.853453 1
-7.903416 -5.206028 1
-9.089918 -5.840684 1
-7.073957 -7.396016 1
-7.930392 -3.801644 1
-8.497105 -6.399911 1
-7.894313 -4.711229 1
-8.632481 -6.075726 1
-9.375924 -5.169247 1
-8.396763 -6.600685 1
-10.832026 -5.099025 1
-9.681831 -6.371202 1
-11.358872 -5.142971 1
-8.138808 -6.617374 1
-10.669980 -3.847582 1
-6.843109 -5.548446 1
-9.136686 -9.522794 1
-9.785227 -5.809475 1
-7.435623 -6.978703 1
-9.661735 -6.132493 1
-7.050393 -7.204682 1
-9.650459 -5.275054 1
-11.737814 -3.893328 1
-7.982683 -8.612993 1
-8.707515 -6.033544 1
-8.440280 -6.218724 1
-6.599069 -6.789191 1
-7.929637 -5.464427 1
-8.889105 -5.367097 1
-9.127143 -5.062105 1
-8.530573 -4.384085 1
-8.537638 -5.391992 1
-7.653586 -5.242107 1
-6.802234 -5.766367 1
-10.157872 -7.019759 1
-9.661012 -6.367584 1
-10.293102 -5.282466 1
-10.133014 -7.875860 1
-10.538880 -8.154598 1
-6.827234 -7.685247 1
-9.377927 -4.772731 1
-8.116174 -7.450522 1
-9.957847 -6.823192 1
-9.931800 -3.458756 1
-8.740175 -6.416304 1
-10.906057 -6.929486 1
-9.329638 -6.908471 1
-8.269658 -7.660563 1
-10.479361 -3.121335 1
-7.958947 -6.492293 1
-0.774660 7.000765 2
2.354456 7.380254 2
0.740843 7.512465 2
0.277858 7.466135 2
0.464388 6.468709 2
-0.330908 6.642670 2
-1.377991 4.986775 2
-1.128053 6.046258 2
3.479532 8.337192 2
2.444277 8.570681 2
1.475827 6.975789 2
0.982602 9.570193 2
-1.205160 6.208191 2
2.023351 7.968909 2
1.484439 6.556670 2
3.378223 7.038673 2
1.145349 8.006974 2
2.023488 9.603866 2
4.944089 8.558599 2
1.226137 8.484399 2
-0.766824 5.707910 2
0.214977 6.782802 2
1.949795 8.759456 2
1.625876 6.110904 2
-1.106536 7.174737 2
2.937855 8.897947 2
1.166074 7.623730 2
3.415681 8.081264 2
1.553336 8.831773 2
1.353067 7.106319 2
1.929979 5.053335 2
0.759712 5.501270 2
3.320259 7.540427 2
3.534691 10.256212 2
2.720636 8.678668 2
1.976441 8.323382 2
2.598808 6.903853 2
0.549799 6.556770 2
4.855881 9.660481 2
-0.935541 6.806232 2
2.912372 8.048752 2
1.478971 9.824788 2
1.282052 7.861547 2
0.195364 7.031979 2
2.683617 8.053149 2
2.288147 7.964865 2
0.835406 7.233698 2
0.881751 7.132012 2
2.882716 6.398696 2
0.363008 7.239599 2
1.553031 4.795656 2
-1.647962 5.303941 2
0.549695 6.046616 2
1.497836 6.534765 2
2.044214 10.006640 2
2.350878 8.278801 2
0.384345 7.397245 2
1.709120 8.040976 2
-2.251235 4.886226 2
1.261931 8.510690 2
-0.346631 7.577424 2
1.483392 6.443818 2
-0.381173 5.334262 2
1.959585 7.054959 2
2.084335 8.229403 2
1.390255 7.915363 2
-0.994884 6.389104 2
2.014982 8.893883 2
0.471497 5.823911 2
0.777529 7.842928 2
1.855665 9.262316 2
2.333725 8.167805 2
2.429900 8.111613 2
4.721547 8.381501 2
-0.439398 5.582631 2
4.910425 7.794507 2
3.897635 7.783462 2
-1.265979 6.695613 2
1.957028 10.328475 2
0.511420 6.692535 2
5.190729 12.726159 2
5.306803 8.688180 2
-0.826130 8.492732 2
-0.601724 6.790627 2
0.708496 7.956739 2
0.679995 7.366782 2
2.001361 7.765620 2
3.529090 8.605172 2
4.875127 10.056689 2
4.363626 8.424136 2
1.105036 8.790872 2
1.119292 5.858785 2
3.177289 9.716963 2
3.853106 8.951920 2
1.583416 6.657562 2
2.566751 6.836293 2
2.944672 8.816046 2
4.412004 10.230448 2
1.891183 8.352809 2
1.051117 8.724466 2
2.138270 7.472097 2
1.663498 8.203914 2
2.045089 7.898510 2
3.659242 8.289339 2
3.405868 10.784160 2
4.531491 9.044215 2
2.786146 9.358755 2
1.927236 9.161871 2
3.080336 8.875125 2
2.254181 10.399834 2
3.852948 9.569675 2
0.847302 7.594808 2
2.526241 8.018991 2
2.146671 7.764026 2
-0.606881 8.431186 2
3.779817 7.639335 2
0.823761 9.965616 2
2.484211 9.992428 2
-0.716132 5.656367 2
0.351057 8.542640 2
2.885239 8.186582 2
3.645730 7.899898 2
3.865841 7.860460 2
2.455718 7.318068 2
2.414463 6.540020 2
1.165409 8.215674 2
5.102085 10.783570 2
0.392654 5.793714 2
-1.093691 6.279837 2
3.323503 8.688763 2
1.134224 7.422787 2
1.585900 6.703613 2
2.479348 6.710362 2
2.776250 7.383154 2
2.611270 9.623212 2
-0.070785 7.210625 2
4.076537 9.050222 2
-0.110865 6.741213 2
-2.299670 5.291599 2
1.964301 7.494144 2
1.993847 7.669147 2
0.462370 7.906765 2
4.151219 7.989545 2
4.770359 10.631015 2
5.103225 7.961327 2
0.141080 9.361937 2
1.711882 8.556617 2
2.057650 7.761109 2
0.616697 6.785329 2
1.532224 7.892977 2
2.651435 9.370688 2
2.819703 7.560739 2
1.581317 6.722186 2
2.105162 7.882460 2
-0.004997 7.126292 2
1.753712 8.559838 2
-0.610549 6.778366 2
2.733992 6.957391 2
4.028007 9.018351 2
3.247442 8.479489 2
1.778894 8.258961 2
2.009588 8.354517 2
2.900700 6.431047 2
3.739213 8.942789 2
3.717430 9.782162 2
-1.140374 6.993235 2
1.658450 9.265245 2
2.054109 7.516724 2
3.318180 8.407267 2
2.694737 8.461950 2
1.872060 7.758451 2
0.802064 8.372133 2
1.026186 5.890526 2
5.832045 11.937188 2
4.444187 9.502330 2
5.036018 8.273272 2
0.846381 7.944226 2
4.354877 6.900445 2
2.817128 8.801597 2
4.378137 9.909320 2
1.869589 8.368753 2
2.389331 7.080503 2
0.037858 6.558348 2
2.639146 7.267765 2
3.345623 7.801105 2
1.465538 9.394190 2
5.260824 8.682116 2
-0.465486 6.167455 2
2.624625 9.406393 2
2.066254 9.921349 2
1.150519 6.888793 2
-1.561550 4.914444 2
0.702840 7.397779 2
-0.867061 7.544750 2
2.452014 7.332257 2
1.635798 6.959041 2
-1.625877 5.587998 2
2.650298 8.446323 2
4.854294 9.030937 2
0.224268 6.211042 2
3.502671 9.522766 2
-0.291625 7.162295 2
0.652386 6.369474 2
3.563592 10.647118 2
2.817622 8.087356 2
-0.492659 6.863449 2
0.228825 9.053014 2
2.651735 9.296539 2
1.915308 8.061289 2
-0.853568 6.548635 2
0.695026 8.177036 2
3.189123 7.732038 2
4.910430 7.987929 2
-1.146782 4.761835 2
2.662294 7.953020 2
1.213732 8.225955 2
0.843015 6.636301 2
2.277255 8.302015 2
1.643560 9.390481 2
0.945043 7.978774 2
0.433317 8.112141 2
2.410168 6.782043 2
1.736929 7.036655 2
2.676363 8.920157 2
-0.111584 6.628067 2
0.725191 8.886827 2
0.303787 9.613768 2
1.862974 6.058230 2
0.646638 7.444769 2
-0.467221 6.992406 2
2.968813 7.191384 2
2.924220 7.534356 2
2.755257 8.981141 2
-1.079149 6.268519 2
3.786585 9.665357 2
0.213083 6.248133 2
2.365646 8.069105 2
3.034203 9.264971 2
2.127821 8.355962 2
3.828622 8.687040 2
1.020582 6.929151 2
-0.871415 5.683379 2
1.287891 8.397435 2
5.417177 8.658580 2
3.860406 10.637487 2
1.569435 10.424105 2
2.964928 8.677495 2
-1.498239 7.462828 2
-2.141522 6.184410 2
0.060474 7.282817 2
1.538263 -8.375208 3
2.868759 -6.026083 3
2.425173 -7.138580 3
0.421494 -7.271824 3
0.744375 -6.168086 3
3.380634 -5.692957 3
4.076726 -7.172056 3
2.084423 -7.029926 3
-0.090752 -8.563108 3
1.691481 -4.558335 3
0.201769 -8.192934 3
2.860317 -7.381167 3
1.566155 -5.868758 3
-1.180356 -8.643209 3
3.273314 -7.117877 3
3.119202 -8.351407 3
1.655827 -7.539404 3
3.596475 -7.406100 3
1.766392 -8.036182 3
5.324664 -6.949970 3
0.673692 -5.834383 3
0.738765 -9.424413 3
2.278345 -6.005594 3
2.856398 -5.604822 3
0.141871 -7.200718 3
2.163842 -7.062856 3
3.522793 -6.408653 3
1.903439 -6.529374 3
1.635483 -8.718646 3
0.707765 -9.084465 3
2.477717 -7.515020 3
3.698163 -3.303876 3
1.352823 -8.136903 3
1.451863 -6.779687 3
4.095728 -5.249000 3
2.121223 -8.881300 3
2.641380 -8.307225 3
1.420736 -7.636546 3
2.797136 -4.265471 3
3.340229 -6.603321 3
0.843696 -6.519849 3
3.051376 -5.723332 3
0.910088 -7.099814 3
1.978306 -7.510351 3
2.815894 -5.959835 3
5.250712 -7.121149 3
0.746428 -6.972114 3
5.270616 -4.261027 3
-0.296212 -6.530900 3
2.417962 -7.556062 3
1.139485 -5.902774 3
3.227223 -6.720764 3
3.146092 -7.032701 3
0.599679 -6.117581 3
1.736178 -7.610977 3
3.384579 -7.637528 3
1.051885 -8.179170 3
-0.202029 -4.784906 3
2.150041 -7.919913 3
1.586838 -5.763671 3
2.877355 -8.120135 3
1.515467 -8.631372 3
-0.772005 -8.841525 3
1.515763 -5.648704 3
1.210612 -6.553705 3
2.047674 -8.215233 3
1.922585 -5.583140 3
2.579355 -6.898730 3
2.718362 -5.587415 3
0.936098 -10.343920 3
0.866988 -6.130704 3
1.669254 -6.647711 3
2.834303 -5.444062 3
1.419943 -6.159055 3
-1.335033 -7.113925 3
1.024709 -7.529940 3
1.948669 -7.522907 3
1.753377 -7.659161 3
0.761983 -6.370714 3
2.236389 -5.064380 3
0.714674 -8.757456 3
4.719472 -4.440296 3
0.649039 -8.669410 3
3.438933 -6.063028 3
0.587826 -7.714368 3
2.441490 -6.996766 3
3.019101 -7.138524 3
0.656486 -9.276800 3
-0.554698 -7.671440 3
1.247489 -8.565403 3
1.476865 -7.552524 3
2.732459 -5.715273 3
2.373815 -4.816222 3
2.304462 -6.349556 3
1.782830 -7.567104 3
1.650394 -8.086076 3
2.137990 -9.041198 3
0.373240 -5.927598 3
3.562949 -6.153726 3
1.205508 -7.547654 3
1.147752 -7.139525 3
0.373284 -7.096540 3
1.638259 -7.708832 3
-0.245968 -6.691912 3
2.768926 -7.513873 3
0.890974 -8.490190 3
3.532084 -3.680565 3
2.594619 -6.446765 3
1.390591 -7.319027 3
1.504359 -8.209794 3
1.548995 -7.847303 3
0.636771 -7.540046 3
2.202761 -5.188455 3
1.958538 -5.862029 3
0.157488 -6.306437 3
2.410993 -7.004958 3
2.145073 -7.227798 3
2.429985 -9.130674 3
3.902253 -6.274904 3
-0.420902 -7.188708 3
2.143501 -7.034551 3
0.989100 -6.350881 3
2.821924 -5.736711 3
0.493968 -7.917415 3
0.961658 -6.602858 3
4.097265 -2.998652 3
3.979789 -7.248758 3
0.319821 -6.774157 3
1.383905 -6.240508 3
-0.755032 -8.348427 3
-0.290661 -8.678526 3
3.045096 -8.166188 3
2.796296 -7.285137 3
0.087259 -9.923372 3
1.360979 -6.822940 3
0.644117 -5.973069 3
2.497128 -6.156386 3
3.711541 -6.862494 3
2.647977 -6.315571 3
2.896507 -6.952597 3
3.591220 -5.256931 3
3.030404 -4.655324 3
2.922537 -8.090535 3
2.801117 -7.146969 3
0.567443 -6.546069 3
3.900685 -4.475700 3
1.609668 -6.403707 3
2.235925 -7.813335 3
2.844252 -7.160537 3
0.798060 -8.356420 3
0.203461 -9.490833 3
3.810890 -7.010947 3
5.145480 -5.371589 3
1.227040 -7.025075 3
2.991102 -4.472870 3
2.364819 -6.361845 3
-0.400578 -8.557889 3
2.856741 -7.284525 3
4.837995 -4.445037 3
2.864001 -7.418163 3
1.997700 -6.838560 3
2.630766 -7.193671 3
1.387735 -6.951580 3
2.109683 -4.779328 3
2.001299 -6.916861 3
0.966570 -7.751478 3
0.688334 -8.025459 3
2.366671 -6.062446 3
3.161346 -5.522049 3
2.090913 -7.147737 3
3.466002 -8.039398 3
2.481162 -6.314186 3
2.505568 -7.925631 3
1.406790 -9.202519 3
0.559191 -7.956617 3
1.371752 -5.073054 3
2.599445 -4.969948 3
1.449757 -8.734358 3
0.768635 -8.941361 3
1.385925 -7.219250 3
1.480427 -6.340161 3
2.550265 -9.208177 3
2.073876 -9.806364 3
-0.059986 -7.621491 3
3.479169 -5.882050 3
3.354934 -5.755218 3
1.709441 -6.154324 3
-0.545890 -7.869940 3
2.710384 -6.485858 3
4.434561 -5.195734 3
-0.365306 -7.259623 3
3.775961 -5.768607 3
1.729735 -6.827809 3
2.552242 -5.774330 3
2.467627 -6.476656 3
1.306704 -7.705165 3
2.490265 -6.584295 3
2.271658 -7.186761 3
1.068778 -5.661764 3
1.530751 -7.930528 3
1.432619 -8.123999 3
0.421249 -8.258570 3
1.705229 -6.617851 3
4.548521 -5.516194 3
3.191329 -5.433550 3
-1.620787 -8.107176 3
0.829305 -7.486691 3
4.355525 -4.895847 3
3.269855 -6.424189 3
2.436595 -7.153250 3
3.460650 -4.005804 3
2.985775 -5.542921 3
0.801681 -10.259871 3
4.802678 -3.685068 3
-0.770234 -7.282946 3
2.962747 -5.180818 3
2.522085 -6.545436 3
0.712476 -11.364315 3
1.272185 -7.036571 3
0.725203 -8.318544 3
1.859143 -7.687801 3
1.862209 -7.607312 3
1.532268 -8.056078 3
1.508663 -7.523707 3
0.816339 -8.468384 3
2.849166 -3.996290 3
3.433626 -6.276347 3
1.616182 -5.407373 3
1.511696 -2.277479 3
0.647070 -8.198981 3
1.759122 -6.790069 3
0.844163 -7.245910 3
1.232366 -7.659855 3
2.238240 -6.908919 3
1.324563 -6.049976 3
3.750530 -9.612650 3
1.048958 -7.712242 3
2.207198 -7.285101 3
-0.007520 -7.848785 3
2.522050 -5.831742 3
4.024676 -6.551602 3
2.024874 -5.715860 3
0.505284 -7.881168 3
0.727805 -7.586442 3
2.350799 -5.980839 3
0.465912 -7.531751 3
0.126393 -8.075133 3
0.723239 -6.758453 3
2.585069 -7.593984 3
2.631139 -7.332422 3
10.446478 -0.596898 4
10.197086 -0.757594 4
10.243209 -2.662040 4
10.220580 0.664715 4
12.471470 1.382889 4
9.259538 -1.936017 4
9.555741 -0.555020 4
11.329916 1.922315 4
8.805703 0.616910 4
10.103912 1.792598 4
11.401273 0.562921 4
10.243478 2.974645 4
9.894621 -4.461197 4
13.232195 3.054589 4
10.693675 0.947525 4
10.462082 2.017045 4
11.907553 1.205032 4
14.636981 1.197597 4
10.780676 1.254352 4
9.202317 0.893066 4
10.157970 -0.574142 4
10.859107 -0.397765 4
11.682354 -1.070702 4
11.062390 0.513390 4
11.000958 -0.067730 4
10.586338 2.027146 4
10.292843 -0.536445 4
9.323350 -1.505608 4
11.641842 -0.448072 4
11.447843 0.916641 4
11.400560 1.947516 4
11.211860 1.182483 4
10.630447 1.056370 4
9.713463 -3.450190 4
12.779105 2.589320 4
12.949240 1.758214 4
11.337560 0.625614 4
10.308184 -0.466746 4
12.729511 1.225661 4
10.508249 0.357135 4
11.695846 0.400475 4
7.696152 -1.003496 4
9.420213 -0.119144 4
10.559481 -0.317182 4
12.259762 -0.548573 4
11.600515 1.002702 4
10.208765 1.749333 4
11.538972 2.242934 4
10.301835 1.813901 4
11.023133 -2.216971 4
10.351143 1.299776 4
11.660447 -1.149297 4
12.068250 -1.784392 4
11.124719 -1.111789 4
11.463556 -0.148831 4
10.518558 -0.374567 4
10.051683 0.771554 4
10.943335 1.829966 4
9.881740 0.330337 4
9.618583 -3.629999 4
12.884049 4.194405 4
10.785388 0.524448 4
11.655220 0.448098 4
11.493523 -1.657798 4
12.266965 1.537412 4
11.369855 1.240677 4
12.109133 1.502960 4
10.229218 0.024989 4
12.748168 0.300707 4
8.695108 -1.087185 4
11.235362 0.779072 4
11.442816 0.758597 4
12.455755 -0.191553 4
9.190569 -1.901902 4
9.287303 0.726888 4
12.666754 -0.172876 4
11.325924 0.506028 4
9.586468 -1.435602 4
10.478531 -0.062388 4
12.323971 2.486311 4
10.589636 -1.394783 4
12.590905 1.062907 4
10.629038 3.274256 4
9.197274 -0.514193 4
11.389554 0.035279 4
11.520460 2.158860 4
11.003160 -0.053570 4
12.712751 -1.354892 4
10.301879 -2.194622 4
11.896151 3.810191 4
10.569047 0.255049 4
12.364797 -0.087737 4
11.654263 -3.402796 4
9.881311 -1.795395 4
11.377515 -0.314658 4
10.612818 -2.230598 4
10.365913 4.054374 4
10.501720 0.945343 4
11.362192 1.219884 4
11.127947 -0.652862 4
11.615930 3.498462 4
10.076672 1.940932 4
10.916306 -1.176711 4
12.154820 2.864057 4
10.850481 -0.015711 4
10.907350 -1.685465 4
11.066161 2.051761 4
11.014587 -0.326381 4
10.694604 -0.212287 4
11.633615 3.985335 4
10.149725 0.034180 4
11.307590 1.780365 4
11.996981 -0.831901 4
11.059052 2.947548 4
11.144766 -2.754769 4
11.416775 -0.778661 4
10.988893 -2.903914 4
11.062471 -1.641649 4
10.085530 0.716721 4
11.494370 -0.295787 4
11.751853 0.578600 4
10.126194 4.018432 4
11.904348 3.137367 4
9.060817 -0.623215 4
11.892083 0.016555 4
12.545337 -0.046630 4
10.146719 -1.899731 4
10.644957 -1.647965 4
11.102455 2.054107 4
10.046955 -3.798619 4
11.776997 1.162674 4
10.481428 2.728279 4
12.754745 1.330473 4
10.395876 -2.497444 4
10.630848 -0.322787 4
10.779109 1.176365 4
10.632010 -0.631340 4
9.191278 -1.006635 4
10.220747 1.844127 4
11.967028 1.524233 4
9.305432 -2.151589 4
10.572023 2.645147 4
11.221838 -0.350973 4
11.247617 1.856655 4
12.135511 -0.773184 4
12.923001 3.065152 4
10.283412 0.801557 4
11.043806 -0.975106 4
12.813808 0.846679 4
9.819212 1.881024 4
10.513816 2.418388 4
11.059194 -0.178670 4
15.393238 2.488970 4
11.241533 1.554452 4
12.346600 1.199374 4
12.705748 -0.446035 4
11.745361 0.802342 4
11.922774 1.533193 4
10.867617 2.007658 4
9.539224 -0.169932 4
12.174189 1.077229 4
13.124838 0.801192 4
11.761442 0.375985 4
9.925706 -1.228290 4
12.396815 1.467703 4
10.790879 0.028859 4
9.741243 -1.921966 4
12.196594 1.857096 4
11.436650 1.338176 4
10.388429 0.641967 4
11.938865 1.586776 4
10.814731 1.422207 4
11.175772 -3.232361 4
9.841287 -0.110423 4
11.055459 1.732308 4
12.312627 2.116423 4
9.982979 1.899626 4
11.971136 2.452003 4
10.959229 -0.135455 4
10.496212 -2.510068 4
8.949328 -0.815248 4
11.361622 -2.214450 4
12.233335 -0.854342 4
8.927702 0.081750 4
11.654570 -1.575908 4
10.395049 0.348787 4
11.702829 0.685659 4
13.248362 1.905906 4
9.446527 0.216594 4
11.048696 -0.230111 4
9.405787 -0.857885 4
11.242438 1.095370 4
10.302355 0.704495 4
9.953286 0.309591 4
12.696041 1.714922 4
8.982714 -2.245729 4
9.431536 -1.799695 4
9.503112 0.693793 4
9.384754 -0.776303 4
11.282207 0.846917 4
10.750040 -0.733886 4
10.404049 -0.357718 4
13.314535 2.812701 4
11.131609 -1.803347 4
10.269965 2.057792 4
13.200054 1.409565 4
9.346466 -1.121137 4
11.915587 2.137052 4
11.775027 1.364489 4
9.901018 1.418221 4
12.913581 1.911265 4
10.866014 0.132706 4
10.694163 -2.130368 4
11.354520 1.476237 4
11.278885 2.426539 4
10.314461 1.631106 4
10.874554 0.501845 4
10.832050 0.952394 4
11.834489 0.133314 4
9.101917 0.194681 4
13.380465 2.912502 4
10.981636 -1.768338 4
10.989054 -0.381422 4
11.016395 1.044462 4
9.804560 -0.650422 4
9.568108 -0.822347 4
10.281370 0.530249 4
13.068721 1.220904 4
10.910688 -0.506960 4
11.885666 1.250791 4
11.895310 0.494007 4
10.040241 1.544494 4
12.525832 1.731324 4
10.577569 -0.778399 4
11.249654 1.685137 4
14.219742 1.406977 4
9.086846 -0.429846 4
12.027717 0.871964 4
12.412459 -0.192514 4
10.965523 -1.844973 4
12.443549 -0.871122 4
11.019830 3.900661 4
11.576981 -0.566957 4
10.751366 -0.132588 4
9.072431 1.028397 4
10.343966 0.613215 4
12.224376 -0.610323 4
11.131949 -1.729875 4
10.586451 0.091583 4
11.895549 1.753896 4


==> pre.dat <==
-4.041539 1.739605 0
-5.229963 2.877212 0
-2.944705 2.461283 0
-6.168942 1.359113 0
-3.105547 3.264281 0
-2.488331 2.593777 0
-2.757701 0.764811 0
-0.697500 4.213914 0
-2.218394 3.792119 0
-1.299558 2.613200 0
-5.528439 0.766186 0
-2.714300 1.304637 0
-2.735851 3.065386 0
-2.059499 4.013589 0
-2.409071 2.879214 0
-3.689157 4.340256 0
-2.783500 1.646707 0
-4.023461 0.616847 0
-2.682510 0.775591 0
-1.702851 4.145138 0
-4.569180 1.746297 0
-3.068634 2.276219 0
-0.949466 3.794058 0
-3.432682 3.614653 0
-2.992189 0.741969 0
-3.650996 1.730710 0
-2.863951 3.556386 0
-5.418434 2.051476 0
-2.075057 3.180910 0
-4.460779 2.752994 0
-2.639708 2.792393 0
-1.161307 3.009883 0
-5.354808 2.588213 0
-3.931127 3.168331 0
-3.567303 1.502750 0
-4.850764 3.163670 0
-4.326896 3.562277 0
0.042223 6.232319 0
-3.355754 2.047298 0
-2.479432 0.907385 0
-3.328823 2.851472 0
-5.422725 0.539219 0
-1.996790 3.023435 0
-4.918894 1.703105 0
-3.005368 3.314818 0
-4.138384 2.973789 0
-2.249299 2.988598 0
-2.001579 1.881063 0
-3.979730 2.238472 0
-3.277415 2.183955 0
-1.217401 3.891969 0
-2.452584 2.226379 0
-3.437161 2.820449 0
-6.404917 0.597273 0
-3.729127 2.027335 0
-0.707189 4.805124 0
-4.996408 4.168891 0
-3.331362 2.781833 0
-2.692002 1.600113 0
-5.486375 1.806743 0
-4.112025 0.878219 0
-4.925290 -0.048868 0
-5.562084 3.445297 0
-1.710117 3.229757 0
-3.256716 1.889552 0
-1.307842 4.371702 0
-2.242600 3.955941 0
-3.051003 4.476577 0
-2.142853 3.098892 0
-4.004079 0.618116 0
-4.525664 3.110357 0
-1.287979 4.519923 0
-4.244052 2.671420 0
-0.906986 3.107417 0
-4.321790 2.046410 0
-3.966681 2.348366 0
-2.627100 3.312359 0
-3.427075 1.526707 0
-6.500143 0.824439 0
-2.161319 4.240306 0
-2.549001 4.039858 0
-4.757522 0.607583 0
-5.035814 1.722646 0
-5.698364 2.984666 0
-2.618484 2.133580 0
-1.691681 2.944361 0
-3.512620 2.683905 0
-4.294914 2.690194 0
-4.325478 3.429346 0
-4.658819 4.669838 0
-3.870640 1.077463 0
-2.235564 3.972774 0
-3.545825 3.111061 0
-4.042865 1.811852 0
-1.322788 2.468717 0
-3.330121 3.456518 0
-3.032049 1.246556 0
-3.882843 2.455281 0
-2.300168 3.523606 0
-2.845599 1.502440 0
-4.244602 2.406553 0
-5.562943 2.091334 0
-0.954036 3.527270 0
-4.437382 2.220031 0
-6.435663 4.708238 0
-4.887160 2.650696 0
-5.150441 1.913703 0
-3.449210 3.242688 0
-2.210038 3.137300 0
-2.797668 2.974031 0
-6.212360 -1.301386 0
-3.625295 0.466489 0
-3.436194 3.649725 0
-2.889280 1.538590 0
-2.851864 3.647859 0
-2.548742 3.365627 0
-3.094644 1.848994 0
-7.034350 0.577530 0
-0.650883 5.079560 0
-3.030032 3.699934 0
-2.259235 3.238233 0
-4.632559 2.502742 0
-1.567245 3.652263 0
-2.357932 2.490733 0
-6.303510 0.896026 0
-2.200778 4.495513 0
-7.171612 0.862021 0
-1.034056 3.992718 0
-4.987460 0.594661 0
-4.492792 2.489712 0
-2.110417 3.449245 0
1.876930 5.481521 0
-2.325990 1.828768 0
-5.302498 -0.280967 0
-2.889451 2.951458 0
-4.976453 -0.109139 0
-5.142906 1.230333 0
-2.350060 3.842945 0
-3.348223 1.710671 0
-3.281233 2.005757 0
-3.970542 2.723893 0
-5.304756 -0.094828 0
-5.886671 -1.161927 0
-3.564634 2.943115 0
-3.457832 1.605096 0
-2.824925 2.257614 0
-3.129041 3.613674 0
-3.535200 1.473244 0
-4.883683 1.701341 0
-4.931332 2.030184 0
-1.932660 3.015691 0
-4.825365 2.076752 0
-3.452336 2.462044 0
-5.055747 0.671980 0
-4.082038 1.642403 0
-3.792073 3.387906 0
-5.053815 2.159996 0
-5.376597 1.103746 0
-4.230207 1.431562 0
-3.793258 1.917862 0
-3.906690 2.689948 0
-3.485634 4.741760 0
-1.286553 2.864334 0
-5.530547 1.821132 0
-4.659071 2.206053 0
-2.873128 1.751617 0
-3.124443 1.796438 0
-4.768610 1.284370 0
-2.086069 3.155287 0
-3.687853 1.508177 0
-2.439783 3.499993 0
-3.467239 1.726733 0
-2.910571 3.056150 0
-0.566921 3.324726 0
-2.298225 3.080522 0
-4.743382 3.162600 0
-4.578267 1.382262 0
-2.805310 1.689947 0
-3.212231 2.172918 0
-3.412962 1.414259 0
-5.061452 3.008763 0
-3.507017 2.761757 0
-4.196608 1.355073 0
-3.731968 2.126032 0
-3.103614 1.705338 0
-3.747920 2.691442 0
-6.063928 1.636064 0
-6.461181 -0.360036 0
-4.777025 1.631513 0
-6.504847 -0.431702 0
-1.893728 3.006541 0
-0.133541 4.732167 0
-2.468767 3.360350 0
-5.034313 3.445895 0
-4.524273 0.980330 0
-2.484293 3.754465 0
-2.562328 5.155800 0
-4.947162 0.853758 0
-1.703576 5.385004 0
-4.018499 3.388327 0
-0.860437 4.020971 0
-3.445829 2.383202 0
-3.181615 3.297244 0
-1.866872 3.587493 0
-3.888875 2.605703 0
-3.884048 0.795657 0
-1.957925 5.089633 0
-3.468572 1.459893 0
-5.820986 0.927855 0
-5.196091 1.258361 0
-7.411609 1.400125 0
-3.670953 3.326231 0
-5.131863 2.760431 0
-2.504692 3.962883 0
-4.191642 -0.004427 0
-0.539828 2.586889 0
-3.485756 3.163109 0
-5.722046 0.948143 0
-5.317215 -0.240313 0
-1.014700 4.502276 0
-3.935184 1.930064 0
-0.446903 4.954438 0
-2.001932 4.400477 0
-3.422892 1.286570 0
-2.059990 2.291817 0
-3.913667 3.122421 0
-2.368847 3.874697 0
-2.196900 2.476683 0
-2.657459 1.777600 0
-1.922069 2.261012 0
-6.478616 0.409161 0
-2.588979 3.325368 0
-3.121266 2.327209 0
-4.720589 2.315680 0
-2.328941 2.611191 0
-1.743020 1.205876 0
-2.030536 5.119339 0
-5.818557 0.568526 0
-4.408711 2.005603 0
-8.822059 -0.397772 0
-2.671353 1.855577 0
-1.299742 4.529998 0
-1.504431 2.401465 0
-1.861426 2.456744 0
-6.395577 1.313514 0
-4.313109 3.469970 0
-3.025289 1.668840 0
-5.970131 1.260019 0
-1.879170 3.517733 0
-1.362214 2.587076 0
-1.531266 -0.033682 1
0.094568 -4.016552 1
-1.586304 -3.722759 1
-1.926559 -3.913466 1
-2.732250 -3.062342 1
-2.460728 -2.259538 1
-2.409886 -3.493129 1
-0.821069 -2.773649 1
-3.413569 -2.509247 1
-1.664917 -1.925170 1
0.395445 -4.426555 1
-0.836702 -3.008082 1
-2.421460 -4.777927 1
-0.034850 -4.649713 1
-3.056508 -2.815697 1
-4.071933 -2.664186 1
-2.844837 -3.458133 1
-1.211938 -3.351591 1
-1.249845 -3.912196 1
-3.696557 -1.531039 1
-3.930492 -2.082037 1
-1.572571 -0.885110 1
0.046444 -6.359770 1
-2.934844 -1.942044 1
-2.984760 -2.476406 1
-2.309303 -2.569687 1
-3.171959 -0.828108 1
-2.805123 -2.403578 1
-1.757803 -3.482645 1
-2.881247 -2.331026 1
-0.813568 -0.748247 1
-3.354507 -1.594338 1
-3.758342 -1.146688 1
-0.518242 -5.884740 1
-0.112311 -5.236169 1
-0.864222 -1.379331 1
-2.652283 -2.295019 1
-4.701407 -2.630082 1
-1.805918 -1.739480 1
0.612942 -3.812277 1
-2.808683 -2.404503 1
-0.959782 -0.158418 1
-2.135517 -2.172505 1
-2.085115 -3.736294 1
-3.719088 -1.946963 1
-2.516670 -2.803326 1
-2.413404 -1.728351 1
-3.675996 -1.448168 1
-2.419063 -3.580626 1
-1.255054 -2.864617 1
-3.683544 -2.094014 1
-1.959901 -0.506759 1
-1.097308 -0.724093 1
-1.983504 -4.407243 1
1.235532 -4.105465 1
-2.908197 -1.742911 1
-3.236813 -2.918123 1
-4.439689 1.035119 1
-1.695817 -1.930618 1
-2.500374 -1.798978 1
-0.738142 -3.239453 1
-2.883222 0.847324 1
-4.213940 -0.596646 1
-0.904097 -3.897683 1
-1.356017 -1.737626 1
1.154734 -3.950878 1
-2.183869 -3.066195 1
-2.036194 -4.999246 1
-2.985980 -1.427033 1
-1.460907 -5.099004 1
-0.470795 -1.854136 1
-2.799083 -3.906518 1
-1.962962 -3.071049 1
0.888371 -6.295612 1
-1.305124 -2.376954 1
-3.033935 0.665761 1
-2.509164 -3.663661 1
-4.624913 1.203330 1
-2.124443 -2.573289 1
-2.440434 -2.417100 1
-1.726508 -3.669096 1
-2.427550 -2.983373 1
-1.091816 -3.387311 1
-0.688614 -1.854541 1
1.835906 -5.682451 1
-5.115112 -1.891667 1
-1.904351 -3.260216 1
-0.922901 -4.885483 1
0.563498 -2.919850 1
-2.091482 -0.479961 1
-3.793994 -2.258254 1
-1.073074 -2.887699 1
-0.014925 -3.674281 1
-2.040469 -3.134574 1
-2.571715 -1.345067 1
-0.812095 -2.223744 1
-0.262316 -3.535322 1
-3.033810 -1.984772 1
-3.383849 -2.923090 1
-3.297617 -1.436304 1
-0.686353 -2.507906 1
-2.187022 -4.431843 1
0.313739 -4.223718 1
0.787169 -3.182257 1
1.741172 -4.494814 1
-2.422037 -2.368465 1
-1.108743 -2.975288 1
-1.241926 -1.849284 1
-2.124758 -2.326124 1
-1.660167 -3.067403 1
-3.677541 -3.205649 1
0.163938 -3.838604 1
-2.435066 -2.479079 1
-1.864620 -2.310374 1
-1.932346 -3.788029 1
-3.025739 -2.950650 1
-3.803387 -3.046809 1
-2.858407 -0.890765 1
-1.664606 -1.563415 1
-2.959936 0.338168 1
-0.928009 -5.804409 1
-1.261823 -3.332682 1
-3.252711 -2.340140 1
-2.858723 -2.826075 1
-2.295483 -4.310725 1
-1.894231 -4.672183 1
-0.094277 -3.120088 1
0.974267 -2.208446 1
-2.544132 -1.808401 1
-0.491542 -3.179192 1
-1.259690 -3.204983 1
-4.737958 1.108939 1
-3.946642 -1.378075 1
-0.732654 -1.385489 1
-0.013760 -2.169078 1
-3.356518 -1.968587 1
-2.061348 -1.087646 1
-3.986310 -2.643860 1
-1.320367 -3.650198 1
-1.553321 -2.234758 1
-3.249059 -3.189028 1
-2.089985 -1.667449 1
-1.900760 -1.105101 1
-2.682553 -1.168474 1
-3.151752 -3.738098 1
-2.454976 -1.877929 1
-3.330913 -3.018075 1
0.042394 -3.270314 1
-1.551606 -2.148434 1
-2.104383 -2.518089 1
-3.576123 -1.600714 1
-2.537406 -2.760847 1
-1.741514 -3.330892 1
-2.709146 -2.603127 1
-4.210238 -1.307825 1
-2.155066 -3.111558 1
-3.474176 -0.454977 1
-4.425623 -1.949790 1
-1.749111 -1.615546 1
-1.407977 -1.724362 1
-0.438624 -2.266082 1
-4.713015 0.572921 1
-0.496174 -2.141092 1
-4.211531 -0.623364 1
-1.741280 -3.294101 1
-1.101205 -4.901672 1
-1.358234 -4.361380 1
-1.879919 -2.455969 1
-4.586600 -0.894508 1
-3.382918 -1.364823 1
-1.544468 -2.165511 1
-0.374740 -3.739066 1
-1.936718 -2.022711 1
-0.492220 -0.494041 1
-1.633603 -3.737480 1
-1.669406 -3.736505 1
-0.441303 -2.569081 1
-4.104810 -0.892995 1
-0.683688 -3.294067 1
-0.937751 -2.824832 1
-3.406419 -3.255863 1
-2.186928 0.695005 1
-1.564973 -3.606284 1
-2.194261 -1.979751 1
-1.207630 -0.309240 1
-2.415279 -3.339997 1
-0.914872 -4.816313 1
-0.715984 -1.367042 1
-1.265345 -3.062259 1
-1.202282 -1.762750 1
-5.066785 0.851163 1
-0.732248 -2.467660 1
-1.369272 -0.396331 1
-3.060710 -2.027856 1
-1.908021 -1.045373 1
-2.629699 -1.155401 1
-2.296353 -0.378292 1
-3.025591 -0.286027 1
-1.773740 -2.682050 1
-4.097111 -1.346465 1
-2.829761 -2.349284 1
-1.184807 -1.642145 1
-2.294005 -2.298285 1
0.180489 -3.853947 1
-1.063923 -0.217376 1
-1.541929 -2.805627 1
-1.184394 -1.148652 1
-1.771927 -2.500361 1
-2.668711 -1.652965 1
-1.378820 -2.994588 1
-4.122292 -1.658068 1
-2.750927 -2.864829 1
-4.640472 -1.707053 1
-1.105570 -3.007931 1
-3.805983 -0.417695 1
-0.052146 -2.025745 1
-2.070824 -5.950893 1
-2.995599 -2.317518 1
-0.274528 -3.395259 1
-2.796924 -2.627862 1
0.171434 -3.664859 1
-2.937385 -1.775741 1
-4.922033 -0.463502 1
-0.732664 -4.982232 1
-1.859763 -2.463248 1
-1.535002 -2.630364 1
0.534458 -3.302687 1
-1.179509 -1.895883 1
-2.166755 -1.822303 1
-2.422230 -1.531534 1
-1.773970 -0.820431 1
-1.808877 -1.832623 1
-0.927683 -1.682012 1
0.039520 -2.246728 1
-3.030562 -3.557370 1
-2.731364 -2.859304 1
-3.575635 -1.821641 1
-2.848612 -4.405542 1
-3.244134 -4.737663 1
0.460873 -4.179240 1
-2.662531 -1.256009 1
-0.876186 -3.815630 1
-2.890084 -3.339285 1
-2.933816 0.025600 1
-1.787871 -2.832409 1
-3.776678 -3.536829 1
-2.243315 -3.352593 1
-1.001730 -4.019165 1
-3.399628 0.307670 1
-0.954759 -2.889906 1
-2.003114 0.330720 2
1.139575 1.048833 2
-0.476415 1.035077 2
-0.941539 0.910170 2
-0.768018 -0.057512 2
-1.563173 0.001951 2
-2.582432 -1.669122 2
-2.357827 -0.624244 2
2.295556 1.879265 2
1.265760 2.230715 2
0.248499 0.606958 2
-0.184974 3.134405 2
-2.436711 -0.459694 2
0.825690 1.636206 2
0.252355 0.188981 2
2.155444 0.601707 2
-0.055214 1.594836 2
0.855646 3.267834 2
3.761379 1.902054 2
0.040875 2.083592 2
-1.989630 -0.961112 2
-1.016515 0.215205 2
0.774235 2.422197 2
0.394614 -0.242367 2
-2.331025 0.504210 2
1.766520 2.515673 2
-0.046498 1.214504 2
2.224128 1.634490 2
0.378077 2.468560 2
0.127875 0.722693 2
0.720845 -1.281251 2
-0.457850 -0.972935 2
2.111466 1.110832 2
2.355829 3.788744 2
1.545090 2.319429 2
0.789682 1.988184 2
1.372786 0.561802 2
-0.682637 0.045262 2
3.688158 3.010884 2
-2.166294 0.133086 2
1.719848 1.672553 2
0.310184 3.453876 2
0.077408 1.468385 2
-1.033226 0.461640 2
1.490868 1.699668 2
1.091422 1.632657 2
-0.388531 0.771887 2
-0.344186 0.677845 2
1.650633 0.031735 2
-0.861654 0.697051 2
0.353933 -1.566306 2
-2.863372 -1.328728 2
-0.679202 -0.464576 2
0.265661 0.168569 2
0.872023 3.671521 2
1.164170 1.943629 2
-0.836669 0.858680 2
0.512337 1.692398 2
-3.456400 -1.662033 2
0.077569 2.114642 2
-1.562929 0.937525 2
0.250958 0.076025 2
-1.593038 -1.308308 2
0.735187 0.723075 2
0.895181 1.896899 2
0.187856 1.535790 2
-2.227228 -0.284130 2
0.842224 2.558212 2
-0.753302 -0.700307 2
-0.429755 1.372391 2
0.687279 2.920417 2
1.143598 1.833610 2
1.238333 1.774158 2
3.534715 1.741570 2
-1.658418 -1.066246 2
3.704059 1.138105 2
2.695372 1.257283 2
-2.497355 0.030661 2
0.778406 3.991785 2
-0.720570 0.174442 2
3.958275 6.054416 2
4.126234 2.021202 2
-2.012638 1.826932 2
-1.832959 0.128097 2
-0.495375 1.474807 2
-0.541218 0.878708 2
0.797019 1.433054 2
2.351956 2.138435 2
3.703625 3.405460 2
3.179557 1.825505 2
-0.072576 2.373112 2
-0.107529 -0.557529 2
2.007957 3.303362 2
2.682079 2.431086 2
0.352115 0.300252 2
1.339434 0.496581 2
1.771998 2.433170 2
3.235937 3.625498 2
0.704939 2.014297 2
-0.128282 2.298743 2
0.925341 1.142957 2
0.471699 1.851419 2
0.845239 1.566549 2
2.473573 1.801930 2
2.211521 4.339286 2
3.360546 2.424783 2
1.618586 2.992213 2
0.758058 2.823138 2
1.908690 2.475118 2
1.072761 4.066203 2
2.685041 3.048660 2
-0.367308 1.135502 2
1.332023 1.676953 2
0.942892 1.433829 2
-1.795886 1.774492 2
2.573286 1.133386 2
-0.345537 3.504830 2
1.311398 3.649642 2
-1.937593 -1.010580 2
-0.835136 2.002451 2
1.696956 1.812806 2
2.447963 1.415898 2
2.666180 1.339444 2
1.239358 0.982958 2
1.183099 0.208792 2
-0.028329 1.806458 2
3.914046 4.119154 2
-0.831393 -0.743793 2
-2.325621 -0.391818 2
2.148393 2.254386 2
-0.084184 1.008831 2
0.355031 0.346524 2
1.249941 0.375961 2
1.562450 1.024506 2
1.442950 3.271733 2
-1.296239 0.601669 2
2.906510 2.493427 2
-1.342673 0.126056 2
-3.517205 -1.248039 2
0.751341 1.161274 2
0.786395 1.336689 2
-0.743756 1.382905 2
2.954685 1.421984 2
3.585396 3.986855 2
3.901337 1.295431 2
-1.028107 2.790894 2
0.530618 2.207084 2
0.853407 1.429899 2
-0.614574 0.285513 2
0.329785 1.529109 2
1.483879 3.016048 2
1.611379 1.196950 2
0.350633 0.364637 2
0.905048 1.551502 2
-1.232063 0.526138 2
0.572696 2.213189 2
-1.841884 0.115299 2
1.509239 0.604330 2
2.857645 2.469186 2
2.067503 2.057170 2
0.589337 1.914647 2
0.823877 2.020151 2
1.668796 0.062040 2
2.568204 2.440780 2
2.547635 3.283663 2
-2.368230 0.323312 2
0.489861 2.910736 2
0.842192 1.186306 2
2.136307 1.974557 2
1.513986 2.105739 2
0.666907 1.420821 2
-0.388175 1.906690 2
-0.200986 -0.540206 2
4.611179 5.287040 2
3.276644 2.893446 2
3.844463 1.611122 2
-0.357426 1.485342 2
3.127400 0.302952 2
1.644110 2.432784 2
3.207703 3.308857 2
0.683722 2.029192 2
1.166681 0.749006 2
-1.194596 -0.036436 2
1.421818 0.921491 2
2.145156 1.366499 2
0.297609 3.021836 2
4.080248 2.015282 2
-1.695884 -0.485300 2
1.457083 3.053812 2
0.895346 3.586451 2
-0.078903 0.477124 2
-2.764541 -1.726406 2
-0.517546 0.913683 2
-2.083039 0.874170 2
1.236044 0.997264 2
0.408598 0.606436 2
-2.848600 -1.047352 2
1.469057 2.093816 2
3.682406 2.381129 2
-1.006473 -0.354975 2
2.334856 3.059314 2
-1.517909 0.526557 2
-0.579749 -0.124232 2
2.373803 4.176042 2
1.626191 1.721248 2
-1.723263 0.208506 2
-0.944876 2.494800 2
1.484018 2.941900 2
0.720144 1.724706 2
-2.085971 -0.123863 2
-0.501752 1.693342 2
1.986512 1.321292 2
3.710301 1.332027 2
-2.342874 -1.904522 2
1.466300 1.601764 2
0.020535 1.823495 2
-0.389103 0.175307 2
1.090992 1.968628 2
0.475737 3.034729 2
-0.257275 1.535980 2
-0.766242 1.584082 2
1.181715 0.450577 2
0.511485 0.692263 2
1.505169 2.564052 2
-1.343919 0.012741 2
-0.451251 2.409556 2
-0.863818 3.068067 2
0.631873 -0.277526 2
-0.572677 0.951120 2
-1.696205 0.339721 2
1.749868 0.812433 2
1.715202 1.159240 2
1.584985 2.617957 2
-2.310999 -0.403458 2
2.618018 3.155317 2
-1.018019 -0.319717 2
1.172532 1.734342 2
1.866432 2.870404 2
0.942604 2.023414 2
2.652805 2.170575 2
-0.208515 0.497472 2
-2.093917 -0.988121 2
0.100327 2.004808 2
4.235478 1.992544 2
2.671645 4.116636 2
0.389847 4.062646 2
1.789585 2.292604 2
-2.714097 0.815453 2
-3.373722 -0.380530 2
-1.163463 0.692516 2
1.429199 -2.858918 3
2.554266 -0.506496 3
2.176722 -1.610884 3
0.215349 -1.762161 3
0.438337 -0.642594 3
3.072858 -0.196868 3
3.834321 -1.698426 3
1.828912 -1.494514 3
-0.182091 -3.064971 3
1.466552 0.975332 3
0.089835 -2.690496 3
2.634736 -1.868203 3
1.251685 -0.322396 3
-1.272143 -3.156163 3
3.019104 -1.618052 3
2.996327 -2.849865 3
1.463182 -2.010554 3
3.374734 -1.917295 3
1.625715 -2.515263 3
5.077327 -1.482646 3
0.359399 -0.311195 3
0.639130 -3.914916 3
1.963862 -0.465552 3
2.552357 -0.085586 3
-0.071060 -1.699590 3
1.910628 -1.529022 3
3.216371 -0.919001 3
1.608222 -0.986005 3
1.544015 -3.204933 3
0.620704 -3.576417 3
2.270222 -1.993445 3
3.602404 2.189131 3
1.227192 -2.618809 3
1.181220 -1.240515 3
3.810357 0.220059 3
2.032697 -3.369690 3
2.516292 -2.797221 3
1.243099 -2.110691 3
2.619492 1.245702 3
3.043505 -1.105550 3
0.558219 -0.992325 3
2.742605 -0.212161 3
0.679490 -1.575181 3
1.776991 -1.981613 3
2.501708 -0.438045 3
5.020797 -1.652522 3
0.503942 -1.450879 3
5.068363 1.211796 3
-0.577387 -1.048684 3
2.215817 -2.033833 3
0.825299 -0.363732 3
2.938172 -1.218221 3
2.883374 -1.527729 3
0.292115 -0.597763 3
1.550327 -2.083213 3
3.187961 -2.141773 3
0.933313 -2.664284 3
-0.467721 0.702035 3
1.992023 -2.399136 3
1.273311 -0.217297 3
2.733545 -2.613026 3
1.421214 -3.117314 3
-0.857912 -3.350899 3
1.204402 -0.103218 3
0.924153 -1.016196 3
1.920025 -2.697708 3
1.615432 -0.038146 3
2.306423 -1.372478 3
2.414815 -0.062748 3
0.755596 -4.823681 3
0.558899 -0.600597 3
1.384807 -1.105228 3
2.539194 0.075315 3
1.110225 -0.614928 3
-1.570335 -1.648893 3
0.841304 -2.007869 3
1.749262 -1.994193 3
1.572696 -2.132211 3
0.466692 -0.845275 3
1.967009 0.470360 3
0.627666 -3.249342 3
4.505701 1.027858 3
0.560139 -3.161833 3
3.124480 -0.569588 3
0.429955 -2.202842 3
2.178710 -1.467723 3
2.766967 -1.629245 3
0.563546 -3.768816 3
-0.716885 -2.185871 3
1.152030 -3.052063 3
1.288775 -2.024849 3
2.423557 -0.190618 3
2.130549 0.712050 3
1.997204 -0.811157 3
1.591197 -2.038596 3
1.516151 -2.565957 3
2.052187 -3.530060 3
0.060504 -0.417545 3
3.249347 -0.665976 3
1.021355 -2.022905 3
0.918174 -1.610015 3
0.147607 -1.587841 3
1.465067 -2.182890 3
-0.512959 -1.206703 3
2.558838 -1.999412 3
0.794139 -2.979353 3
3.412522 1.813614 3
2.290404 -0.917514 3
1.177285 -1.788396 3
1.383021 -2.691751 3
1.392333 -2.323946 3
0.459323 -2.026196 3
1.922315 0.348506 3
1.644466 -0.316354 3
-0.139339 -0.806034 3
2.149288 -1.475256 3
1.909483 -1.696151 3
2.344468 -3.621892 3
3.592046 -0.801284 3
-0.636513 -1.704990 3
1.887693 -1.500008 3
0.690994 -0.817706 3
2.512448 -0.215589 3
0.357393 -2.408962 3
0.681648 -1.072202 3
4.010262 2.491030 3
3.744430 -1.771997 3
0.060381 -1.266824 3
1.077438 -0.697341 3
-0.858978 -2.859683 3
-0.378701 -3.182862 3
2.905381 -2.662721 3
2.560453 -1.769366 3
-0.054742 -4.423026 3
1.095555 -1.285549 3
0.331933 -0.451202 3
2.183829 -0.622775 3
3.435511 -1.379772 3
2.338322 -0.787630 3
2.626731 -1.437633 3
3.309001 0.230257 3
2.809291 0.851956 3
2.775586 -2.584184 3
2.550613 -1.630139 3
0.286122 -1.028659 3
3.695410 1.005541 3
1.309533 -0.859133 3
2.065180 -2.291934 3
2.594937 -1.645259 3
0.694329 -2.845862 3
0.097665 -3.988454 3
3.549191 -1.531019 3
4.842734 0.084955 3
0.983853 -1.492556 3
2.790671 1.034577 3
2.057793 -0.825064 3
-0.492527 -3.063843 3
2.620526 -1.770663 3
4.621674 1.022583 3
2.642547 -1.905611 3
1.725177 -1.299517 3
2.386224 -1.672022 3
1.134507 -1.415499 3
1.867048 0.753858 3
1.735882 -1.378912 3
0.808434 -2.233102 3
0.560233 -2.514235 3
2.052405 -0.524755 3
2.861955 -0.016251 3
1.847467 -1.614163 3
3.314235 -2.544993 3
2.171919 -0.780562 3
2.344030 -2.409729 3
1.319145 -3.689659 3
0.425847 -2.447166 3
1.091071 0.466516 3
2.342487 0.553940 3
1.359774 -3.221051 3
0.683118 -3.432849 3
1.161434 -1.687119 3
1.177938 -0.796274 3
2.464618 -3.700567 3
1.961386 -4.291155 3
-0.225185 -2.125008 3
3.165975 -0.390472 3
3.044989 -0.257919 3
1.398280 -0.607844 3
-0.687440 -2.382209 3
2.407686 -0.960973 3
4.149776 0.265397 3
-0.572476 -1.773641 3
3.464849 -0.290020 3
1.459686 -1.287437 3
2.241079 -0.242815 3
2.165433 -0.943484 3
1.138559 -2.181484 3
2.194080 -1.052559 3
2.030002 -1.656515 3
0.755700 -0.124775 3
1.383028 -2.408533 3
1.304817 -2.605232 3
0.313243 -2.752756 3
1.418111 -1.074933 3
4.243056 -0.059567 3
2.897340 0.070716 3
-1.752658 -2.626810 3
0.643649 -1.968013 3
4.098370 0.570130 3
2.963688 -0.923054 3
2.189554 -1.626011 3
3.311216 1.488779 3
2.685121 -0.029380 3
0.628873 -4.742893 3
4.669411 1.794962 3
-0.978446 -1.806862 3
2.687904 0.331964 3
2.223395 -1.014399 3
0.424678 -5.841151 3
1.029536 -1.503417 3
0.619548 -2.808677 3
1.679952 -2.161486 3
1.673848 -2.079646 3
1.396869 -2.535898 3
1.316743 -1.995322 3
0.718830 -2.958232 3
2.700831 1.511678 3
3.122439 -0.782670 3
1.315212 0.137354 3
1.414106 3.237069 3
0.533562 -2.689509 3
1.485325 -1.249182 3
0.630817 -1.724432 3
1.060390 -2.136376 3
1.969284 -1.374275 3
1.012234 -0.507044 3
3.653308 -4.120398 3
0.885478 -2.192075 3
1.977051 -1.755231 3
-0.149007 -2.350443 3
2.209442 -0.299036 3
3.727959 -1.081330 3
1.713699 -0.171427 3
0.365134 -2.372312 3
0.554582 -2.070920 3
2.036316 -0.442679 3
0.289037 -2.021985 3
0.005402 -2.573938 3
0.459396 -1.236455 3
2.385554 -2.075754 3
2.401611 -1.812316 3
2.901219 -2.364298 4
2.681177 -2.484529 4
2.960551 -4.407084 4
2.495923 -1.050132 4
4.762463 -0.458928 4
1.956948 -3.544554 4
1.986022 -2.166814 4
3.712553 0.046885 4
1.081705 -0.890454 4
2.493593 0.089722 4
3.689267 -1.324339 4
2.881010 1.232185 4
2.293541 -6.126668 4
5.843367 1.372353 4
2.970563 -0.855687 4
2.889588 0.248064 4
4.188439 -0.688621 4
6.931138 -0.310915 4
3.076409 -0.563343 4
1.480962 -0.647174 4
2.600439 -2.291253 4
3.283214 -2.225857 4
4.279375 -2.928751 4
3.350411 -1.343367 4
3.364154 -1.914838 4
3.012460 0.238081 4
2.730276 -2.276988 4
1.957149 -3.112901 4
4.100961 -2.324510 4
3.722459 -0.974308 4
3.786158 0.068511 4
3.496562 -0.690356 4
2.912634 -0.736155 4
2.332418 -5.109911 4
5.284042 0.823855 4
5.287289 0.000637 4
3.620626 -1.257806 4
2.731064 -2.209104 4
5.009942 -0.578370 4
2.802695 -1.414094 4
4.003253 -1.493865 4
0.264107 -2.582273 4
1.766310 -1.698286 4
2.958016 -2.101301 4
4.753177 -2.385461 4
3.875642 -0.893975 4
2.588044 0.027949 4
3.982028 0.365306 4
2.691615 0.074745 4
3.747957 -4.044363 4
2.657816 -0.442899 4
4.272640 -3.005697 4
4.777936 -3.606339 4
3.714623 -2.957146 4
3.854651 -2.029948 4
2.927665 -2.152278 4
2.326507 -0.909840 4
3.319255 -0.009841 4
2.172859 -1.320005 4
2.202095 -5.271336 4
5.609024 2.469095 4
3.069691 -1.293868 4
3.956764 -1.446689 4
4.184222 -3.505034 4
4.574126 -0.326588 4
3.657062 -0.644673 4
4.413358 -0.375821 4
2.559919 -1.696315 4
5.075324 -1.493568 4
1.251868 -2.628344 4
3.511256 -1.096420 4
3.720179 -1.131860 4
4.872121 -2.016778 4
1.884392 -3.502270 4
1.561992 -0.823207 4
5.079260 -1.968317 4
3.617690 -1.375946 4
2.207477 -3.076738 4
2.827800 -1.830916 4
4.805937 0.654708 4
3.219628 -3.185094 4
4.865968 -0.764101 4
3.306594 1.480051 4
1.619411 -2.075348 4
3.744618 -1.845845 4
3.945913 0.279652 4
3.363892 -1.901017 4
5.371657 -3.111407 4
3.023084 -3.947663 4
4.611538 1.977537 4
2.874914 -1.527592 4
4.759503 -1.927635 4
4.235299 -5.263488 4
2.563317 -3.486368 4
3.800182 -2.189194 4
3.336661 -4.021731 4
3.088729 2.292914 4
2.779450 -0.823824 4
3.647976 -0.665060 4
3.617102 -2.506019 4
4.304414 1.651751 4
2.497143 0.240258 4
3.513129 -3.004599 4
4.722670 1.028124 4
3.200722 -1.843761 4
3.590871 -3.507363 4
3.482642 0.199821 4
3.428573 -2.173099 4
3.076228 -2.017500 4
4.357970 2.143934 4
2.477857 -1.671695 4
3.664738 -0.095619 4
4.549994 -2.682488 4
3.670500 1.108529 4
3.844108 -4.591547 4
3.943576 -2.644282 4
3.673458 -4.732191 4
3.743262 -3.475335 4
2.360171 -0.971336 4
3.916398 -2.174726 4
4.042076 -1.317517 4
2.849327 2.289382 4
4.531285 1.292037 4
1.507734 -2.173588 4
4.261094 -1.866038 4
4.932528 -1.863842 4
2.844030 -3.630561 4
3.318043 -3.444114 4
3.518292 0.198622 4
2.588561 -5.504367 4
4.056425 -0.734458 4
3.065289 0.952484 4
5.041751 -0.468358 4
3.119607 -4.262749 4
3.032507 -2.118391 4
3.068060 -0.641013 4
3.099935 -2.427869 4
1.722708 -2.583405 4
2.618326 0.119138 4
4.274926 -0.363169 4
2.021473 -3.767992 4
3.135608 0.856800 4
3.647489 -2.215834 4
3.620068 -0.013907 4
4.677784 -2.614664 4
5.531805 1.334202 4
2.558305 -0.925621 4
3.602084 -2.816713 4
5.090913 -0.943320 4
2.231176 0.227493 4
3.028927 0.638840 4
3.444752 -2.031366 4
7.940399 0.918656 4
3.564583 -0.318851 4
4.625843 -0.659983 4
5.177376 -2.227319 4
4.022503 -1.095348 4
4.232201 -0.356090 4
3.281096 0.178256 4
1.894048 -1.768561 4
4.449690 -0.800335 4
5.402936 -0.930475 4
4.072669 -1.517535 4
2.508452 -2.917645 4
4.695855 -0.382626 4
3.132347 -1.790644 4
2.437705 -3.593765 4
4.550784 -0.006901 4
3.731236 -0.550532 4
2.664733 -1.105720 4
4.254823 -0.300913 4
3.128610 -0.400801 4
3.803618 -5.077557 4
2.188061 -1.760068 4
3.410700 -0.121271 4
4.714680 0.271570 4
2.396470 0.216606 4
4.450207 0.588923 4
3.333686 -1.977245 4
3.219177 -4.287787 4
1.440560 -2.362405 4
4.086944 -4.055958 4
4.794603 -2.683782 4
1.246439 -1.438598 4
4.337502 -3.422682 4
2.688929 -1.401345 4
3.985125 -1.211527 4
5.615334 0.207232 4
1.746972 -1.359732 4
3.444075 -2.081265 4
1.902883 -2.456815 4
3.521945 -0.780564 4
2.577249 -1.026394 4
2.246660 -1.354711 4
5.026030 -0.087540 4
1.704398 -3.830129 4
2.112060 -3.426981 4
1.777733 -0.887486 4
1.863515 -2.369707 4
3.557056 -1.032731 4
3.244773 -2.546627 4
2.806680 -2.115739 4
5.877247 1.140570 4
3.832768 -3.639264 4
2.711268 0.321006 4
5.496012 -0.305435 4
1.902402 -2.720431 4
4.327178 0.261347 4
4.068237 -0.531023 4
2.228857 -0.240208 4
5.277078 0.150489 4
3.193328 -1.697713 4
3.414793 -3.930274 4
3.665201 -0.406359 4
3.770730 0.563328 4
2.670087 -0.108078 4
3.161335 -1.330017 4
3.108476 -0.873104 4
4.182096 -1.754142 4
1.405553 -1.338396 4
5.965888 1.252035 4
3.676627 -3.595285 4
3.413817 -2.224920 4
3.295124 -0.806897 4
2.257645 -2.306226 4
2.057539 -2.444048 4
2.561492 -1.196960 4
5.349767 -0.521301 4
3.360062 -2.340677 4
4.169324 -0.643293 4
4.194720 -1.397696 4
2.385980 -0.142208 4
4.858099 -0.096773 4
3.076827 -2.567193 4
3.592213 -0.187593 4
6.529912 -0.135193 4
1.492385 -1.976580 4
4.303617 -1.016418 4
4.828848 -2.023312 4
3.668359 -3.670132 4
5.009982 -2.676009 4
3.744207 2.073444 4
4.060889 -2.440294 4
3.119590 -1.946283 4
1.358430 -0.499203 4
2.620974 -1.125942 4
4.731325 -2.448796 4
3.825110 -3.566571 4
2.913886 -1.694874 4
4.236338 -0.132341 4


==> tsne.dat <==
x y label
11.219195 -18.296099 0.000000
13.991774 -16.881441 0.000000
-3.173028 -16.777287 0.000000
-7.503316 -7.285236 0.000000
3.312767 -25.071873 0.000000
9.195233 -6.892493 0.000000
28.562008 11.068757 0.000000
14.568536 10.168468 0.000000
-1.082149 -19.939163 0.000000
-5.395430 -10.565504 0.000000
2.847616 -13.832136 0.000000
27.651280 5.460018 0.000000
31.733925 7.518167 0.000000
-6.680531 -10.186195 0.000000
10.917254 -20.027534 0.000000
14.697824 8.754091 0.000000
-5.239928 -15.357131 0.000000
6.738988 -17.565695 0.000000
31.501951 6.879148 0.000000
18.124863 8.440039 0.000000
6.424279 -18.096697 0.000000
6.718797 -4.813271 0.000000
29.926033 0.482547 0.000000
12.702679 -22.944610 0.000000
28.994392 8.212062 0.000000
14.577627 7.074703 0.000000
38.149906 4.455127 0.000000
2.569268 -25.466293 0.000000
-3.951080 -9.153669 0.000000
5.015607 -13.487518 0.000000
29.515532 -0.685572 0.000000
4.778621 -2.375060 0.000000
8.909710 7.683179 0.000000
8.162971 -17.946327 0.000000
-3.049187 -25.171734 0.000000
8.255336 -7.481782 0.000000
-1.377520 -11.811331 0.000000
3.663638 -33.021717 0.000000
0.115014 -14.809787 0.000000
-1.635318 -24.315760 0.000000
10.590758 -29.694338 0.000000
7.064165 1.828857 0.000000
20.207073 -1.526082 0.000000
16.070578 -9.394188 0.000000
-1.361841 -5.782296 0.000000
-1.422133 -27.469229 0.000000
1.962408 -17.774508 0.000000
4.874945 2.097845 0.000000
8.450983 -15.694510 0.000000
26.606447 12.289474 0.000000
16.059067 -7.090089 0.000000
39.056793 5.545206 0.000000
7.919992 0.464572 0.000000
18.783200 11.131013 0.000000
32.912746 12.033230 0.000000
-5.586656 -12.862744 0.000000
-7.734033 -6.692043 0.000000
16.497965 -21.347204 0.000000
13.010094 2.410254 0.000000
-9.177686 -13.538385 0.000000
15.092527 -7.155310 0.000000
16.051222 -10.870271 0.000000
-8.428203 -15.008388 0.000000
29.460964 5.000194 0.000000
18.223188 6.914842 0.000000
11.409905 6.855194 0.000000
13.840088 -14.020849 0.000000
18.014162 3.915255 0.000000
-9.368254 -20.271263 0.000000
24.642838 -3.058251 0.000000
1.106911 -23.304995 0.000000
30.128820 -0.603484 0.000000
13.120885 -17.049238 0.000000
13.099480 -1.474620 0.000000
-10.754199 -7.988902 0.000000
29.266672 3.782657 0.000000
-6.351181 -10.280262 0.000000
-2.852955 -18.556997 0.000000
16.886412 -9.182307 0.000000
31.852386 5.856084 0.000000
13.920539 -5.986125 0.000000
22.045172 -1.927633 0.000000
-7.317851 -3.522202 0.000000
5.609714 -2.952347 0.000000
17.804740 -7.462915 0.000000
13.667178 -5.106994 0.000000
16.048925 -15.399772 0.000000
0.819812 -19.423662 0.000000
5.070564 -7.311110 0.000000
5.251466 -7.499296 0.000000
10.488443 -6.418713 0.000000
24.633553 10.231890 0.000000
-5.435062 -15.901494 0.000000
16.651031 3.743156 0.000000
28.444386 3.087382 0.000000
32.164814 5.919753 0.000000
2.096252 -30.557652 0.000000
-13.269775 -19.704166 0.000000
-7.389607 -3.812450 0.000000
-3.070946 -12.096005 0.000000
4.378906 -12.562536 0.000000
16.635010 -7.164040 0.000000
-3.101749 -18.691040 0.000000
8.661798 -21.282598 0.000000
24.489750 6.005508 0.000000
13.212229 3.261064 0.000000
10.605141 -25.314623 0.000000
14.696956 -4.743073 0.000000
1.420353 -7.154620 0.000000
2.119802 4.673287 0.000000
13.568816 6.612488 0.000000
25.806030 3.091020 0.000000
18.561802 0.497039 0.000000
3.790765 -9.751302 0.000000
23.459164 -2.586117 0.000000
13.083824 4.490692 0.000000
13.404305 -5.361833 0.000000
27.065071 8.509988 0.000000
3.310990 -1.452151 0.000000
9.566972 -0.953826 0.000000
3.793085 -24.535442 0.000000
9.363838 -6.382616 0.000000
11.734762 -21.137957 0.000000
-7.261902 -3.291853 0.000000
30.956877 7.993768 0.000000
37.913624 4.794857 0.000000
23.909307 -8.962941 0.000000
30.165949 6.536612 0.000000
32.509075 4.141994 0.000000
-0.689235 -23.867815 0.000000
-1.196231 -22.234320 0.000000
-2.539646 -10.314199 0.000000
26.915245 4.000931 0.000000
-0.767153 -5.703289 0.000000
22.477530 -2.319907 0.000000
-5.320947 -23.070284 0.000000
26.596247 13.587483 0.000000
-4.447554 -23.252777 0.000000
25.341478 -1.197707 0.000000
2.154033 -0.652657 0.000000
21.552422 -10.654046 0.000000
23.242912 -12.156127 0.000000
20.104030 0.239728 0.000000
-4.284308 -19.558756 0.000000
23.941440 3.125868 0.000000
13.918695 -10.510302 0.000000
15.186598 6.252962 0.000000
-6.243019 -24.334990 0.000000
7.053057 -29.539679 0.000000
28.178297 4.360127 0.000000
28.015680 2.604645 0.000000
-11.876529 -16.873503 0.000000
6.201030 13.620602 0.000000
-5.827825 -27.207598 0.000000
18.674263 -4.906336 0.000000
-1.884597 -14.211566 0.000000
15.545480 6.856327 0.000000
15.814341 4.230777 0.000000
-3.399197 -20.987822 0.000000
9.938621 -13.159272 0.000000
-1.588163 -21.643599 0.000000
5.416688 -28.528282 0.000000
-11.627877 -12.634370 0.000000
16.759224 9.050476 0.000000
2.939182 -17.710083 0.000000
3.960068 -13.608079 0.000000
1.908792 -19.288942 0.000000
30.952547 2.398499 0.000000
-4.217770 -8.582310 0.000000
-7.351033 -18.262402 0.000000
-11.198439 -7.033646 0.000000
26.712330 5.762671 0.000000
15.469727 -0.542642 0.000000
18.767471 12.459253 0.000000
8.251813 -19.777014 0.000000
30.483337 9.787795 0.000000
2.767426 -10.198143 0.000000
-2.271940 -7.411221 0.000000
1.498418 -0.446861 0.000000
6.635931 -3.591227 0.000000
7.567216 -6.566454 0.000000
18.045900 9.060110 0.000000
21.663900 1.982668 0.000000
-12.208080 -14.606671 0.000000
19.990742 -11.803798 0.000000
8.012320 -22.492870 0.000000
0.267623 -1.345640 0.000000
5.391717 -10.803467 0.000000
-0.938248 2.032476 0.000000
18.256817 -6.376804 0.000000
-6.350137 -8.329141 0.000000
12.264139 -15.904114 0.000000
7.111546 -22.634623 0.000000
6.387049 -10.303228 0.000000
7.972702 -15.354135 0.000000
21.119620 10.997916 0.000000
-10.583837 -24.139887 0.000000
16.154099 4.921195 0.000000
4.859571 -15.532327 0.000000
18.594100 -5.011593 0.000000
30.174122 9.190037 0.000000
24.975513 2.863645 0.000000
10.609066 -29.668953 0.000000
18.921879 6.766530 0.000000
6.840152 -15.400089 0.000000
12.967525 -11.436057 0.000000
19.899832 1.227927 0.000000
23.950127 6.431543 0.000000
30.805065 5.643303 0.000000
2.148687 -7.552861 0.000000
17.283964 -22.012173 0.000000
10.023758 -14.870832 0.000000
18.701468 13.511284 0.000000
10.519941 -18.190565 0.000000
3.381335 -22.122640 0.000000
1.452457 -8.209456 0.000000
-8.407851 -20.820763 0.000000
-5.038302 -22.136600 0.000000
11.501212 -17.998701 0.000000
3.618964 -18.255444 0.000000
3.158019 -16.671257 0.000000
7.963250 1.239400 0.000000
13.568083 -19.423450 0.000000
22.225441 -1.314514 0.000000
19.715290 -1.498427 0.000000
11.842628 -5.665026 0.000000
23.639767 -13.776904 0.000000
-3.223780 -6.257638 0.000000
31.178352 2.583302 0.000000
20.376911 4.903240 0.000000
-0.267639 -25.715460 0.000000
-3.364276 -15.576000 0.000000
14.257185 -22.168652 0.000000
-10.571862 -16.749588 0.000000
-8.652595 -16.879948 0.000000
27.141752 12.692578 0.000000
-6.797799 -14.572668 0.000000
26.511211 5.377356 0.000000
8.630587 -14.047021 0.000000
11.974581 -13.265488 0.000000
29.034702 10.957064 0.000000
-4.926112 -22.174812 0.000000
15.320886 -12.158707 0.000000
7.004849 -6.578619 0.000000
12.488245 2.604795 0.000000
-1.748469 -7.803707 0.000000
0.779675 -16.320454 0.000000
14.808945 4.331835 0.000000
24.623999 -1.818041 0.000000
6.114061 -10.715968 0.000000
5.707898 -17.758116 0.000000
1.835240 -27.564672 0.000000
5.081243 -26.525730 0.000000
21.617485 10.265889 0.000000
25.596493 -9.589767 0.000000
14.037074 -2.954989 0.000000
19.334454 -2.939721 0.000000
8.583804 5.164496 0.000000
16.698301 -3.189382 0.000000
16.484573 -0.714024 0.000000
4.788285 -4.504758 0.000000
6.273922 -11.641438 0.000000
14.753994 8.263700 0.000000
8.574209 5.038455 0.000000
13.554718 -22.035440 0.000000
23.706001 -0.672833 0.000000
22.176584 5.102117 0.000000
21.080662 12.476386 0.000000
3.265910 -17.073710 0.000000
0.250791 -12.941916 0.000000
-7.262399 -12.774665 0.000000
12.341053 -22.851767 0.000000
16.816360 -4.860339 0.000000
17.444582 -20.382350 0.000000
20.801998 1.036701 0.000000
0.321176 -24.466902 0.000000
11.992948 -20.924442 0.000000
12.094466 10.207126 0.000000
4.299508 -18.048050 0.000000
9.849802 -4.167020 0.000000
21.102188 -7.012173 0.000000
24.333525 4.998069 0.000000
6.005355 -13.624984 0.000000
17.665460 -8.564260 0.000000
19.215021 -6.249722 0.000000
13.647560 -14.267058 0.000000
38.717052 3.813249 0.000000
4.183418 -19.542974 0.000000
28.842167 4.202813 0.000000
1.604011 -30.594452 0.000000
22.100576 -9.176917 0.000000
24.622967 9.330354 0.000000
9.191267 -12.048055 0.000000
2.028372 -22.104640 0.000000
22.044733 -3.451671 0.000000
-9.122473 -20.253742 0.000000
38.317190 4.792448 0.000000
31.065796 11.884480 0.000000
19.472464 -6.987853 0.000000
-8.267069 -14.116981 0.000000
10.547536 -20.415297 0.000000
9.929461 -14.114003 0.000000
13.366766 3.821938 0.000000
-7.736140 -17.037664 0.000000
16.526602 9.197137 0.000000
-10.835893 -9.234378 0.000000
-4.224057 -23.848759 0.000000
-0.043469 -20.157112 0.000000
0.055888 -20.546602 0.000000
23.259352 -1.108197 0.000000
15.635636 -23.000000 0.000000
4.140832 -22.031748 0.000000
9.830434 0.242587 0.000000
10.790963 -21.335321 0.000000
18.201418 -9.038954 0.000000
-8.568332 -9.599636 0.000000
-6.678353 -19.401693 0.000000
23.718390 -8.257193 0.000000
33.878666 11.992890 0.000000
17.434637 5.406907 0.000000
14.494113 9.929775 0.000000
2.151060 -20.665876 0.000000
2.890669 -20.042946 0.000000
8.786665 -3.320627 0.000000
33.748688 12.029139 0.000000
18.207281 -8.902385 0.000000
15.663877 -19.490538 0.000000
6.625382 -19.569021 0.000000
28.204306 6.839378 0.000000
5.415314 14.185861 0.000000
29.839714 9.997710 0.000000
18.839085 -8.972012 0.000000
28.138560 10.149560 0.000000
37.969060 4.168850 0.000000
31.088928 3.878403 0.000000
-10.035472 -11.125983 0.000000
-1.472317 -27.545270 0.000000
18.029310 5.430703 0.000000
4.787046 -21.091087 0.000000
-9.814763 -7.966806 0.000000
-12.603654 -16.142477 0.000000
21.544820 12.421263 0.000000
27.278519 2.563880 0.000000
-7.876373 -14.846050 0.000000
-2.050621 -8.843275 0.000000
9.602938 -12.754854 0.000000
17.669323 7.303688 0.000000
18.410772 0.612929 0.000000
21.849808 -0.223200 0.000000
15.695099 -19.031100 0.000000
22.625267 0.940561 0.000000
0.206000 -22.122616 0.000000
17.256721 2.851819 0.000000
16.577518 -12.235131 0.000000
7.868344 -13.524853 0.000000
-6.043738 -9.115722 0.000000
26.473806 2.408781 0.000000
12.797101 7.586056 0.000000
10.770448 -8.156136 0.000000
21.657845 2.721174 0.000000
24.355420 -0.293847 0.000000
-7.198158 -10.494789 0.000000
12.224837 -12.140466 0.000000
2.399621 -15.332055 0.000000
23.346375 5.239267 0.000000
-1.322170 -15.116502 0.000000
6.518155 -18.812275 0.000000
8.169901 -9.301902 0.000000
5.070550 1.947407 0.000000
24.923895 11.431587 0.000000
4.706705 -14.033487 0.000000
-9.011592 -15.387316 0.000000
11.071479 -24.814167 0.000000
23.714443 1.946674 0.000000
26.513788 -2.395437 0.000000
2.865444 -32.800175 0.000000
26.968102 12.623281 0.000000
3.266539 -17.959686 0.000000
10.858899 -14.420115 0.000000
-4.159614 -5.177265 0.000000
28.803790 -4.612328 0.000000
-4.769510 -13.512197 0.000000
14.073091 -3.588537 0.000000
21.567394 -1.378970 0.000000
10.554026 -15.760990 0.000000
20.943079 -13.160492 0.000000
13.356082 -9.306193 0.000000
19.902280 -3.025930 0.000000
-13.305257 -19.948772 0.000000
-0.973977 -17.814667 0.000000
13.188648 -19.576965 0.000000
9.674828 -17.233936 0.000000
-3.494939 -7.450864 0.000000
27.770159 -0.781234 0.000000
22.959776 -1.496379 0.000000
15.939740 -18.321163 0.000000
2.574572 -22.385693 0.000000
10.498405 0.044717 0.000000
-1.473670 -8.003653 0.000000
8.030614 0.958451 0.000000
15.696463 -2.904984 0.000000
-3.949855 -13.917400 0.000000
14.228122 10.485376 0.000000
1.921260 -8.245847 0.000000
37.642580 4.051632 0.000000
1.721115 -12.389879 0.000000
28.462763 4.990028 0.000000
13.697487 -6.850897 0.000000
-4.044158 -5.228217 0.000000
-9.656851 -11.569268 0.000000
3.501459 -26.757853 0.000000
5.216103 -4.713409 0.000000
3.555297 -0.827125 0.000000
6.492681 -15.558048 0.000000
29.590675 4.871391 0.000000
24.071018 2.148926 0.000000
8.077386 -3.209322 0.000000
25.733038 5.809983 0.000000
-10.274407 -10.771471 0.000000
29.804949 -0.040689 0.000000
0.433367 -6.973999 0.000000
16.588125 9.732047 0.000000
2.150328 -32.616505 0.000000
7.545032 7.132720 0.000000
38.971146 4.346653 0.000000
28.085760 -0.225618 0.000000
10.667094 -23.170174 0.000000
29.283064 10.862198 0.000000
22.429125 -11.296708 0.000000
26.901012 9.555214 0.000000
20.600904 3.148641 0.000000
10.782208 -10.423596 0.000000
12.465898 -5.251058 0.000000
10.614934 3.865880 0.000000
7.581682 7.152087 0.000000
-1.235695 -23.466606 0.000000
20.893967 -6.426743 0.000000
2.284120 -25.084340 0.000000
5.309182 -1.691763 0.000000
-3.377171 -16.930347 0.000000
-0.175924 -17.582110 0.000000
13.982384 -24.959946 0.000000
-4.179649 -12.698479 0.000000
18.814718 2.202520 0.000000
-5.812877 -25.076330 0.000000
7.251036 3.245185 0.000000
-0.158322 -14.710353 0.000000
13.041306 7.570137 0.000000
-8.544909 -16.441534 0.000000
3.754968 -19.327750 0.000000
27.915606 8.844708 0.000000
15.934005 -15.439334 0.000000
12.526383 0.634922 0.000000
-6.590987 -19.205221 0.000000
1.314766 -13.366039 0.000000
6.644695 -13.455535 0.000000
-4.769910 -13.639547 0.000000
3.881841 -14.437166 0.000000
9.048094 -16.132637 0.000000
20.508648 -6.267787 0.000000
23.564580 -5.541404 0.000000
3.581736 -33.002380 0.000000
9.666376 -19.619780 0.000000
10.493331 -24.174412 0.000000
7.892205 -23.064460 0.000000
7.047326 -19.925991 0.000000
2.391977 -4.058243 0.000000
9.727818 -15.132675 0.000000
13.789112 -23.200119 0.000000
27.543507 1.014803 0.000000
15.844040 -21.312200 0.000000
20.174568 -8.457118 0.000000
-11.800444 -10.590685 0.000000
18.143124 -17.525130 0.000000
24.724812 -4.349894 0.000000
10.766976 -2.881410 0.000000
-0.048152 -17.666916 0.000000
32.206814 2.145045 0.000000
2.592018 -4.088851 0.000000
26.618717 4.382123 0.000000
6.151988 13.647063 0.000000
18.599628 -19.639221 0.000000
-10.752355 -17.612501 0.000000
14.508507 -24.919237 0.000000
38.237755 4.831021 0.000000
24.004416 -7.717669 0.000000
7.592916 0.549000 0.000000
-6.120445 -21.964657 0.000000
3.452668 -9.846187 0.000000
15.826098 -0.281873 0.000000
12.523591 -1.992141 0.000000
0.965593 -16.258434 0.000000
27.994139 -4.916307 0.000000
-4.547857 -20.931913 0.000000
25.093985 6.503030 0.000000
6.481205 -20.456215 0.000000
5.702951 -26.377762 0.000000
25.517190 1.827301 0.000000
-0.403217 -6.199760 0.000000
4.702224 -28.281483 0.000000
7.012907 0.958814 0.000000
18.108080 -15.817917 0.000000
23.955470 3.154115 0.000000
3.489177 -26.755997 0.000000
18.529402 -0.220043 0.000000
18.843220 12.546527 0.000000
39.679000 4.537323 0.000000
31.640810 4.567653 0.000000
27.728231 0.599537 0.000000
25.607338 0.765623 0.000000
24.071072 0.483513 0.000000
16.795988 -10.391632 0.000000
6.306703 -29.162233 0.000000
14.476539 -9.523120 0.000000
-6.081590 -26.574814 0.000000
22.252785 12.271031 0.000000
19.091335 -16.448110 0.000000
10.236328 -18.826994 0.000000
-13.088222 -19.113170 0.000000
-1.308882 -15.010567 0.000000
33.387794 12.034699 0.000000
27.208988 5.378964 0.000000
15.004555 2.756651 0.000000
29.487364 3.123222 0.000000
12.701344 -3.228172 0.000000
15.075323 -11.827104 0.000000
30.331844 1.717459 0.000000
-3.796213 -27.366919 0.000000
25.457264 8.637980 0.000000
-3.143182 -25.145120 0.000000
24.355112 -10.136112 0.000000
31.429300 0.684056 0.000000
21.834785 -9.701243 0.000000
0.476144 -10.632917 0.000000
39.819664 4.779847 0.000000
-11.338057 -13.388348 0.000000
27.698597 7.121983 0.000000
31.865911 12.909550 0.000000
18.695093 8.296462 0.000000
10.559241 -6.843808 0.000000
12.160806 -26.042606 0.000000
16.108965 -2.639320 0.000000
6.866704 0.210961 0.000000
28.321480 -4.732146 0.000000
18.463787 -11.034850 0.000000
21.542955 13.687145 0.000000
17.059408 12.431487 0.000000
23.268764 -15.528993 0.000000
23.047710 -5.653964 0.000000
15.564423 -10.337228 0.000000
17.056950 2.553465 0.000000
18.230415 -2.234863 0.000000
-6.137797 -19.039420 0.000000
1.506885 -23.570738 0.000000
6.448536 -22.390322 0.000000
9.258903 -4.826735 0.000000
5.344440 -23.864841 0.000000
8.723149 -26.676382 0.000000
14.200638 -16.882202 0.000000
32.402290 1.198560 0.000000
22.529228 6.962553 0.000000
12.792343 -19.679808 0.000000
16.633175 -24.726192 0.000000
3.309079 -22.914194 0.000000
16.383550 -8.902568 0.000000
8.832926 -24.037947 0.000000
23.666190 7.264109 0.000000
30.766327 5.099355 0.000000
29.128067 5.632906 0.000000
-11.845633 -16.758268 0.000000
2.541899 -30.236202 0.000000
27.697933 4.131930 0.000000
29.944820 2.731616 0.000000
-6.800840 -2.785099 0.000000
15.525647 -8.481119 0.000000
12.803472 -25.594946 0.000000
18.204811 -10.894792 0.000000
18.767935 -13.183929 0.000000
19.281067 -15.441644 0.000000
17.528116 -0.673543 0.000000
13.882410 1.762967 0.000000
20.322767 -10.280232 0.000000
14.629133 -8.095656 0.000000
17.738651 -11.984688 0.000000
22.008682 -4.304214 0.000000
30.993444 6.627525 0.000000
19.503313 -15.037296 0.000000
8.719208 -9.503341 0.000000
-2.163617 -23.236786 0.000000
11.230189 -15.421309 0.000000
19.720050 -16.517315 0.000000
19.013170 -7.968380 0.000000
-1.910942 -28.967924 0.000000
5.035631 -15.584374 0.000000
27.104576 0.272616 0.000000
17.085243 12.387768 0.000000
16.790377 -20.620600 0.000000
19.374697 10.810051 0.000000
10.470027 -3.972966 0.000000
7.321681 -4.071476 0.000000
31.484558 10.682980 0.000000
30.786556 8.971661 0.000000
32.175470 10.813338 0.000000
16.697248 -12.974925 0.000000
15.442953 -9.550490 0.000000
-7.522317 -7.077508 0.000000
6.706074 -27.298668 0.000000
14.891642 -20.510115 0.000000
15.696897 6.934642 0.000000
-6.874035 -19.844725 0.000000
29.359285 8.948309 0.000000
12.860230 -14.633797 0.000000
20.132006 -4.068734 0.000000
15.940657 -5.767678 0.000000
3.708581 -12.125176 0.000000
8.120803 -12.276503 0.000000
24.226543 8.721127 0.000000
9.252741 -25.748428 0.000000
11.175972 -2.047525 0.000000
11.767769 -24.816492 0.000000
23.086561 7.170246 0.000000
25.106434 7.216465 0.000000
-38.839226 19.971514 1.000000
-30.673943 21.094353 1.000000
-31.911182 18.780296 1.000000
-33.147835 11.570213 1.000000
-10.543273 13.798757 1.000000
-10.298987 17.148058 1.000000
-24.243484 7.794155 1.000000
-24.327528 20.452797 1.000000
-18.304762 -2.092275 1.000000
-40.564540 13.307484 1.000000
-29.562672 12.970197 1.000000
-10.552295 11.116056 1.000000
-31.690748 23.334665 1.000000
-35.349422 21.809177 1.000000
-25.023289 19.273024 1.000000
-25.216140 12.677663 1.000000
-38.582710 17.846659 1.000000
-39.230890 21.368649 1.000000
-34.692608 14.273971 1.000000
-18.379114 15.305375 1.000000
-36.793050 15.130012 1.000000
-14.801237 1.299812 1.000000
-13.476857 4.770973 1.000000
-25.564810 20.250841 1.000000
-38.785633 16.709680 1.000000
-14.477311 12.355058 1.000000
-6.072108 8.937270 1.000000
-37.744564 19.399097 1.000000
-18.279877 7.997787 1.000000
-29.636473 7.778052 1.000000
-40.872020 16.810980 1.000000
-33.897728 8.284883 1.000000
-26.357159 19.991608 1.000000
-20.426353 4.273655 1.000000
-39.524460 19.064766 1.000000
-27.760800 16.602140 1.000000
-25.097923 22.065670 1.000000
-27.965012 10.576941 1.000000
-30.793266 15.675444 1.000000
-36.805077 21.028502 1.000000
-18.630857 4.067347 1.000000
-7.744468 8.309821 1.000000
-29.640089 14.494645 1.000000
-20.449198 9.610228 1.000000
-20.092148 19.473444 1.000000
-29.025710 21.626045 1.000000
-25.432203 21.876328 1.000000
-25.412893 17.677715 1.000000
-24.094234 18.516945 1.000000
-33.185700 23.402351 1.000000
-33.325370 8.031735 1.000000
-20.016445 3.544935 1.000000
-36.764915 7.222133 1.000000
-19.540670 0.964670 1.000000
-34.201355 10.523793 1.000000
-37.802420 20.858698 1.000000
-26.250324 8.517161 1.000000
-30.334469 19.580044 1.000000
-38.300716 20.263687 1.000000
-24.878666 3.543737 1.000000
-18.812206 12.601798 1.000000
-19.685709 20.347021 1.000000
-17.402039 3.100006 1.000000
-34.036858 18.052410 1.000000
-33.378708 21.414305 1.000000
-30.111580 11.434024 1.000000
-31.222342 9.103885 1.000000
-31.534151 11.804668 1.000000
-33.945293 6.575966 1.000000
-28.473888 23.021837 1.000000
-35.323610 18.600267 1.000000
-10.249637 14.021032 1.000000
-31.328104 10.500194 1.000000
-17.112495 12.703267 1.000000
-22.026634 22.289288 1.000000
-23.559118 7.020263 1.000000
-31.446615 24.091090 1.000000
-26.955675 11.256324 1.000000
-26.592690 14.838755 1.000000
-17.773657 6.908777 1.000000
-21.431030 17.167967 1.000000
-18.238350 -2.265783 1.000000
-20.637667 21.940294 1.000000
-21.413132 15.349404 1.000000
-37.195700 18.602371 1.000000
-32.843790 23.102001 1.000000
-14.789835 1.379841 1.000000
-34.164720 13.707757 1.000000
-31.321860 25.257742 1.000000
-28.216545 25.941635 1.000000
-9.198488 8.401151 1.000000
-34.309967 19.201130 1.000000
-20.050300 2.314295 1.000000
-28.787731 19.219667 1.000000
-21.846440 8.914576 1.000000
-35.228916 12.864321 1.000000
-24.947546 14.383764 1.000000
-29.122774 20.503548 1.000000
-11.430387 3.617911 1.000000
-25.045279 1.929771 1.000000
-23.108347 11.684192 1.000000
-19.393665 19.036540 1.000000
-35.047504 10.490679 1.000000
-30.663530 6.475764 1.000000
-13.067449 10.659534 1.000000
-35.006420 8.537911 1.000000
-28.356350 14.401177 1.000000
-11.221877 8.020516 1.000000
-22.236748 18.428608 1.000000
-39.450607 20.188335 1.000000
-27.240814 21.994790 1.000000
-18.200945 10.782032 1.000000
-37.358757 16.758549 1.000000
-29.284859 20.642874 1.000000
-23.973192 19.153797 1.000000
-19.230824 13.881674 1.000000
-39.974600 16.927607 1.000000
-26.055110 14.384862 1.000000
-22.109800 17.815252 1.000000
-24.472303 20.207075 1.000000
-18.973965 3.814297 1.000000
-9.813417 8.618754 1.000000
-26.187119 20.859928 1.000000
-11.292425 -2.304623 1.000000
-24.841880 3.537740 1.000000
-34.408240 19.970247 1.000000
-26.605360 18.394518 1.000000
-33.386166 20.352722 1.000000
-13.590121 7.632222 1.000000
-36.857296 11.084856 1.000000
-24.621944 17.025373 1.000000
-35.345158 18.106575 1.000000
-8.460256 8.389401 1.000000
-33.686832 10.128585 1.000000
-34.858776 9.021486 1.000000
-27.273335 11.293064 1.000000
-12.028505 10.624379 1.000000
-36.259815 10.546884 1.000000
-22.339478 15.737292 1.000000
-37.423443 21.194930 1.000000
-17.639843 7.302496 1.000000
-9.221800 7.754937 1.000000
-23.017765 8.293773 1.000000
-18.569904 13.175465 1.000000
-34.862694 7.631157 1.000000
-25.687973 1.140389 1.000000
-32.512836 21.749014 1.000000
-19.446255 0.987130 1.000000
-33.670130 22.327560 1.000000
-33.249454 12.951466 1.000000
-20.304360 18.894066 1.000000
-9.988429 11.381787 1.000000
-25.155819 17.673779 1.000000
-22.783330 18.618855 1.000000
-10.760218 10.241476 1.000000
-10.137118 13.989120 1.000000
-31.691532 6.309774 1.000000
-9.774594 17.094566 1.000000
-14.800243 10.315804 1.000000
-36.778564 22.726010 1.000000
-34.160088 19.329788 1.000000
-25.072765 16.365374 1.000000
-23.931260 7.845176 1.000000
-32.008150 12.463212 1.000000
-26.725681 12.724697 1.000000
-28.956871 9.942711 1.000000
-34.076008 6.273046 1.000000
-30.910900 8.776927 1.000000
-18.676090 9.954422 1.000000
-8.044204 9.612436 1.000000
-31.220114 10.472178 1.000000
-29.471085 22.007990 1.000000
-23.432583 15.911668 1.000000
-26.165163 7.468111 1.000000
-12.058792 9.715811 1.000000
-34.418300 22.058120 1.000000
-9.459190 9.247663 1.000000
-24.647942 14.852690 1.000000
-29.599354 17.180586 1.000000
-16.812637 9.890845 1.000000
-27.475910 19.003166 1.000000
-37.025154 19.067180 1.000000
-28.764732 16.209724 1.000000
-33.573580 25.402397 1.000000
-21.936815 15.776937 1.000000
-32.456787 8.021247 1.000000
-18.382921 13.495465 1.000000
-26.978203 15.674605 1.000000
-22.094646 19.517645 1.000000
-10.954270 4.530697 1.000000
-21.177202 9.462502 1.000000
-10.144671 5.202138 1.000000
-34.000774 12.705202 1.000000
-35.071953 11.383651 1.000000
-32.809420 24.431898 1.000000
-9.182708 9.638764 1.000000
-35.316616 7.406797 1.000000
-13.766417 7.890035 1.000000
-28.506222 12.326415 1.000000
-33.104813 19.405416 1.000000
-29.540342 18.560837 1.000000
-28.044480 16.885284 1.000000
-11.469129 5.026842 1.000000
-36.168430 17.435389 1.000000
-7.947210 9.176056 1.000000
-25.892372 17.091574 1.000000
-18.141531 6.524517 1.000000
-36.186120 22.091320 1.000000
-35.889946 15.383006 1.000000
-31.732595 13.479969 1.000000
-16.112541 7.843618 1.000000
-30.189222 23.268293 1.000000
-21.145674 17.963419 1.000000
-30.182764 12.264112 1.000000
-32.401660 11.082717 1.000000
-16.518223 7.964099 1.000000
-32.790350 21.148985 1.000000
-30.841242 22.308527 1.000000
-26.348870 9.634809 1.000000
-23.594519 14.046415 1.000000
-21.555878 1.399060 1.000000
-14.083466 -0.250235 1.000000
-34.047928 17.440392 1.000000
-32.622158 20.212378 1.000000
-11.371108 -2.270379 1.000000
-7.701464 9.646159 1.000000
-31.434483 6.916521 1.000000
-31.465390 9.619798 1.000000
-39.759040 16.354687 1.000000
-9.724124 3.513638 1.000000
-25.115877 13.839830 1.000000
-27.185026 8.796840 1.000000
-29.809855 15.733275 1.000000
-29.507584 9.947333 1.000000
-34.583470 20.926525 1.000000
-35.870594 19.796793 1.000000
-31.095905 7.675622 1.000000
-30.329521 17.812628 1.000000
-17.691044 4.176861 1.000000
-12.720828 5.242405 1.000000
-21.420258 1.413795 1.000000
-28.189735 14.291442 1.000000
-25.309347 7.315840 1.000000
-32.551586 19.365631 1.000000
-31.181580 23.581268 1.000000
-31.879791 21.421566 1.000000
-26.631220 18.737782 1.000000
-26.293829 23.732828 1.000000
-40.245823 17.913021 1.000000
-32.776554 5.052484 1.000000
-29.218487 25.862204 1.000000
-29.538136 6.246202 1.000000
-32.369510 14.989541 1.000000
-18.714478 16.200241 1.000000
-37.569344 13.598309 1.000000
-13.918334 4.176422 1.000000
-27.881350 7.183687 1.000000
-9.790788 12.564053 1.000000
-35.917725 16.325972 1.000000
-21.950096 12.510763 1.000000
-28.079744 20.175556 1.000000
-28.865540 25.878500 1.000000
-10.529229 13.380970 1.000000
-28.719894 10.438047 1.000000
-28.122257 7.325742 1.000000
-34.667020 23.944172 1.000000
-12.283334 7.970603 1.000000
-32.851270 18.852102 1.000000
-34.745335 24.323477 1.000000
-18.127960 2.712230 1.000000
-40.299892 19.171583 1.000000
-13.118846 5.025921 1.000000
-36.664370 9.347829 1.000000
-23.492262 20.767794 1.000000
-31.474821 8.161827 1.000000
-35.608135 24.522274 1.000000
-29.419724 8.026092 1.000000
-20.400463 17.475014 1.000000
-34.444324 24.468477 1.000000
-37.617190 14.892384 1.000000
-14.830537 12.608150 1.000000
-8.835760 15.295047 1.000000
-38.023080 14.445393 1.000000
-10.796271 9.426212 1.000000
-37.532590 16.355421 1.000000
-40.869946 13.144407 1.000000
-35.777607 22.790972 1.000000
-38.477768 10.599383 1.000000
-16.905437 14.816446 1.000000
-32.761288 17.360739 1.000000
-27.849090 5.203647 1.000000
-28.229282 8.493818 1.000000
-27.274275 25.514763 1.000000
-14.315203 8.234867 1.000000
-33.561527 16.476923 1.000000
-17.732046 10.435201 1.000000
-10.157019 5.322964 1.000000
-32.988358 8.520407 1.000000
-33.107555 9.554051 1.000000
-30.489408 17.100452 1.000000
-36.144360 24.332958 1.000000
-21.982107 18.922693 1.000000
-22.152070 11.226809 1.000000
-20.447510 -0.643865 1.000000
-35.211600 23.894464 1.000000
-5.951847 8.882840 1.000000
-27.902770 5.088438 1.000000
-11.312490 14.002098 1.000000
-15.913339 16.054022 1.000000
-30.178844 13.205293 1.000000
-22.598812 13.995940 1.000000
-22.716237 8.015866 1.000000
-24.932608 5.057621 1.000000
-26.616129 8.116462 1.000000
-30.361953 20.956467 1.000000
-19.400912 17.194736 1.000000
-32.502650 11.641457 1.000000
-18.670187 14.390209 1.000000
-12.032796 15.899815 1.000000
-24.796478 11.685209 1.000000
-25.147528 12.625089 1.000000
-21.700121 19.280122 1.000000
-30.664710 5.552510 1.000000
-36.966005 16.587856 1.000000
-32.568973 0.622564 1.000000
-23.617301 28.497905 1.000000
-25.985199 18.570852 1.000000
-25.457797 12.946570 1.000000
-20.434314 11.798260 1.000000
-24.344419 15.470095 1.000000
-29.957316 19.492162 1.000000
-26.998532 9.005437 1.000000
-22.729714 8.149100 1.000000
-25.779686 13.485194 1.000000
-19.433400 16.388097 1.000000
-26.098935 18.446505 1.000000
-17.607528 16.886770 1.000000
-25.886657 5.668890 1.000000
-32.339455 11.708559 1.000000
-29.605846 12.418080 1.000000
-25.608874 16.718064 1.000000
-26.371766 16.458918 1.000000
-25.561927 1.687108 1.000000
-31.584785 12.675382 1.000000
-33.206942 17.139480 1.000000
-16.764268 20.852479 1.000000
-27.229430 22.484265 1.000000
-25.056768 11.517392 1.000000
-29.629189 11.725090 1.000000
-28.277834 14.562405 1.000000
-24.985329 13.558184 1.000000
-23.327144 20.683785 1.000000
-20.251448 4.630520 1.000000
-41.272300 19.145827 1.000000
-34.150045 12.191315 1.000000
-32.969451 2.728025 1.000000
-22.699997 18.094839 1.000000
-29.407835 -2.006346 1.000000
-29.226240 15.890732 1.000000
-34.822242 14.640067 1.000000
-26.040632 17.015657 1.000000
-25.231291 7.701494 1.000000
-18.769344 12.588730 1.000000
-26.112600 7.940300 1.000000
-28.608467 8.231091 1.000000
-26.986449 23.810159 1.000000
-34.180180 3.858539 1.000000
-17.121751 12.283966 1.000000
-29.963210 19.779336 1.000000
-29.582466 24.495966 1.000000
-21.881218 10.612439 1.000000
-13.004924 9.905618 1.000000
-21.496201 15.335663 1.000000
-18.138325 22.908975 1.000000
-25.756748 9.019400 1.000000
-23.188940 9.473615 1.000000
-13.868450 14.359120 1.000000
-28.140702 14.647990 1.000000
-34.031531 7.710223 1.000000
-18.746290 9.598542 1.000000
-32.230239 16.759824 1.000000
-18.834548 17.853628 1.000000
-19.972487 8.999137 1.000000
-34.479637 22.547910 1.000000
-27.884852 12.034910 1.000000
-17.979608 16.877288 1.000000
-23.213446 26.529922 1.000000
-29.809882 19.106948 1.000000
-25.606694 15.151461 1.000000
-16.777963 16.586922 1.000000
-22.718997 19.974952 1.000000
-28.138489 8.504650 1.000000
-32.217628 1.741768 1.000000
-13.611530 6.920658 1.000000
-27.276295 11.879028 1.000000
-24.104333 18.434331 1.000000
-20.785932 10.041443 1.000000
-26.951503 15.235387 1.000000
-27.440920 23.183981 1.000000
-23.002923 17.949174 1.000000
-21.971485 20.580751 1.000000
-24.862644 5.758916 1.000000
-23.550645 9.631766 1.000000
-29.120473 17.058092 1.000000
-18.519075 13.667537 1.000000
-24.095775 23.753197 1.000000
-24.504254 29.150006 1.000000
-22.555715 2.975331 1.000000
-21.428723 15.826858 1.000000
-18.210257 17.578996 1.000000
-26.779509 6.194118 1.000000
-27.202913 8.436785 1.000000
-29.431914 17.071378 1.000000
-15.929346 15.907937 1.000000
-33.124071 16.207524 1.000000
-18.768984 9.881210 1.000000
-26.752876 13.628037 1.000000
-30.658163 17.429590 1.000000
-26.674462 16.057102 1.000000
-31.273726 10.915158 1.000000
-21.614485 11.302909 1.000000
-15.586990 11.142091 1.000000
-24.600665 19.135453 1.000000
-34.458967 2.975055 1.000000
-35.102711 21.115412 1.000000
-29.259922 28.889103 1.000000
-29.334259 14.647216 1.000000
-16.696113 25.576465 1.000000
-13.579752 20.790105 1.000000
-19.804398 17.095069 1.000000
-21.278607 10.232793 1.000000
-30.857966 13.519661 1.000000
-26.969881 10.820539 1.000000
-21.770448 19.271739 1.000000
-25.418332 22.405088 1.000000
-32.798908 12.377951 1.000000
-30.249707 2.340688 1.000000
-26.444857 12.809423 1.000000
-16.868075 17.324778 1.000000
-32.093894 24.664463 1.000000
-18.622571 17.032494 1.000000
-27.307678 7.783272 1.000000
-28.182014 20.072399 1.000000
-14.641255 22.799369 1.000000
-28.881870 6.822203 1.000000
-25.103456 2.929272 1.000000
-24.009767 12.654292 1.000000
-28.744992 3.971689 1.000000
-22.867172 10.343703 1.000000
-32.968274 -3.693666 1.000000
-26.113863 24.173417 1.000000
-15.981218 10.797330 1.000000
-29.562045 16.352553 1.000000
-31.939086 15.350659 1.000000
-21.352291 20.901507 1.000000
-26.549698 12.317865 1.000000
-31.216669 8.578626 1.000000
-27.307646 15.744101 1.000000
-20.467265 8.720834 1.000000
-16.992642 11.913166 1.000000
-26.076977 9.056638 1.000000
-40.494215 18.844180 1.000000
-21.527710 11.851942 1.000000
-25.546829 16.635543 1.000000
-35.324048 10.365592 1.000000
-21.183185 6.014171 1.000000
-24.187425 5.400417 1.000000
-23.150193 13.326059 1.000000
-35.639564 20.528344 1.000000
-30.356323 8.678393 1.000000
-24.745358 20.431732 1.000000
-32.043704 13.909987 1.000000
-23.375874 17.698541 1.000000
-24.890124 11.337741 1.000000
-30.914314 14.056771 1.000000
-32.381607 -3.988195 1.000000
-23.329414 18.963517 1.000000
-40.126368 7.481523 1.000000
-22.233848 25.884881 1.000000
-25.824011 9.171890 1.000000
-27.046152 21.789166 1.000000
-29.824558 8.744756 1.000000
-28.845234 7.819936 1.000000
-25.212751 23.287978 1.000000
-24.010297 12.025787 1.000000
-27.699641 4.160763 1.000000
-20.650114 13.072885 1.000000
-27.031653 32.698553 1.000000
-24.156256 9.029161 1.000000
-28.506919 20.430582 1.000000
-25.269151 4.910240 1.000000
-20.433399 9.531043 1.000000
-14.708986 20.020196 1.000000
-28.632704 21.226006 1.000000
-25.541640 18.656550 1.000000
-23.040376 8.461768 1.000000
-29.810072 19.719673 1.000000
-27.957425 11.118017 1.000000
-31.679509 16.081502 1.000000
-13.573624 7.134710 1.000000
-25.803456 22.013231 1.000000
-26.426621 16.254138 1.000000
-32.323134 16.109750 1.000000
-27.071639 19.454288 1.000000
-18.824457 29.077290 1.000000
-22.470974 15.494686 1.000000
-24.782467 11.420910 1.000000
-23.917870 11.767499 1.000000
-24.938007 21.445493 1.000000
-31.988028 20.379179 1.000000
-18.046083 12.831497 1.000000
-38.679902 9.892976 1.000000
-18.166806 13.402699 1.000000
-31.944586 10.511258 1.000000
-20.905053 16.820309 1.000000
-27.382366 11.338961 1.000000
-28.299322 8.005447 1.000000
-16.256519 11.605985 1.000000
-18.645822 22.667804 1.000000
-19.958908 10.950186 1.000000
-23.526393 13.394734 1.000000
-31.370984 15.486063 1.000000
-33.023012 20.665984 1.000000
-28.736477 14.746866 1.000000
-24.249046 11.986478 1.000000
-22.428610 10.690486 1.000000
-20.720989 5.464030 1.000000
-25.190496 25.173482 1.000000
-31.950761 9.473438 1.000000
-22.865326 14.617398 1.000000
-23.844992 16.475030 1.000000
-22.140444 20.198107 1.000000
-23.489861 12.092362 1.000000
-21.913331 24.939199 1.000000
-26.744576 7.692732 1.000000
-19.306289 12.817621 1.000000
-38.984790 18.624438 1.000000
-29.160742 12.996708 1.000000
-23.956891 14.682906 1.000000
-21.692062 10.926989 1.000000
-22.870138 11.982628 1.000000
-21.515910 17.232113 1.000000
-31.561405 20.055800 1.000000
-29.164554 18.388254 1.000000
-23.745049 24.569010 1.000000
-27.289569 11.444007 1.000000
-26.065291 11.720829 1.000000
-21.149122 3.842044 1.000000
-32.270868 7.133090 1.000000
-20.246928 23.803588 1.000000
-26.575468 12.526977 1.000000
-25.528460 20.511178 1.000000
-31.512892 14.970122 1.000000
-20.097587 16.546473 1.000000
-24.811283 19.546184 1.000000
-42.168167 17.607160 1.000000
-29.873227 2.556110 1.000000
-22.881557 21.781859 1.000000
-26.773464 19.257155 1.000000
-16.275104 21.429394 1.000000
-16.108986 17.992673 1.000000
-25.496171 3.928113 1.000000
-27.425148 8.480428 1.000000
-12.923117 12.484593 1.000000
-25.209544 16.848820 1.000000
-25.687158 23.710214 1.000000
-29.684669 14.707552 1.000000
-30.403597 5.619773 1.000000
-29.619388 13.317687 1.000000
-28.524586 9.385382 1.000000
-34.386678 13.041274 1.000000
-34.977095 18.100243 1.000000
-25.454135 4.794599 1.000000
-27.804028 9.026969 1.000000
-24.033726 21.582610 1.000000
-37.199808 14.230064 1.000000
-26.909570 17.567948 1.000000
-24.669593 9.028092 1.000000
-27.863097 8.763753 1.000000
-19.492730 13.667778 1.000000
-14.541629 13.175943 1.000000
-30.199214 4.457621 1.000000
-36.767611 4.035092 1.000000
-24.346013 16.592258 1.000000
-35.435917 18.910138 1.000000
-28.847139 14.420666 1.000000
-16.275449 18.920944 1.000000
-27.559957 8.192754 1.000000
-38.859665 9.224988 1.000000
-27.215555 7.616831 1.000000
-26.736315 14.001019 1.000000
-27.297909 9.639892 1.000000
-24.936845 16.191552 1.000000
-32.491168 22.005502 1.000000
-26.540302 13.653005 1.000000
-21.699487 14.939204 1.000000
-20.229953 15.262653 1.000000
-29.623397 15.708929 1.000000
-32.811130 14.191266 1.000000
-26.148153 12.291207 1.000000
-26.719998 2.248813 1.000000
-29.241123 14.096977 1.000000
-24.989635 7.373857 1.000000
-18.354526 8.342859 1.000000
-20.132030 16.103074 1.000000
-29.826137 24.191773 1.000000
-33.110594 19.054833 1.000000
-19.945279 9.516186 1.000000
-17.593981 12.039629 1.000000
-24.216611 15.101839 1.000000
-26.754626 18.404757 1.000000
-21.187841 3.048716 1.000000
-18.122732 3.564956 1.000000
-19.753496 20.300139 1.000000
-32.494572 11.075022 1.000000
-32.583001 12.250382 1.000000
-27.796979 18.217871 1.000000
-18.086921 21.914011 1.000000
-29.321781 12.284576 1.000000
-36.049402 8.704687 1.000000
-20.159663 23.233405 1.000000
-33.354866 9.985122 1.000000

==> tsne_a.dat <==
x y label
1.874283 3.263280 4
0.666102 0.607604 2
-2.930607 -0.140805 2
-0.439344 0.714225 0
3.215319 -1.819877 3
-4.530382 4.233749 4
-3.635241 1.215241 4
0.063112 -1.926894 3
-0.449363 3.074169 1
2.751335 -0.214315 1
0.010227 -0.469174 0
1.282480 -0.696577 3
-2.050103 -3.103842 4
-0.784216 -2.927030 0
-0.938016 -2.745399 2
2.594195 -1.904385 3
-2.470727 -1.336252 2
-0.231297 -0.602207 0
-1.140466 2.162918 3
-2.960733 -1.067083 2
-2.747791 -2.551510 3
2.148333 -1.760286 3
-0.358219 0.771131 2
0.194155 1.937290 0
-0.641785 2.464945 1
2.061999 1.862560 0
-0.921278 2.114244 0
3.400848 -2.653807 3
-4.108939 2.839345 4
-1.203413 3.704556 0
2.744312 0.564931 2
-0.144020 2.007066 0
1.270920 0.975633 3
-0.882607 2.813107 1
0.408004 -0.197217 2
-1.755835 -0.411081 4
-0.136441 2.684775 3
-2.380089 -1.238519 2
3.082064 -0.318775 1
1.846362 2.270635 1
3.129317 -5.234530 2
-4.255339 -3.375650 2
-0.785969 -2.885819 2
0.616849 -2.017479 4
0.299200 -0.885401 2
1.461968 -3.505059 3
-0.144441 -1.012626 3
-0.179444 -2.698785 3
2.748240 -0.243309 3
1.115278 2.103095 1
-1.616987 -1.003514 0
-4.538740 -2.468468 2
5.272372 1.849156 1
-0.279029 -0.131621 1
1.458197 -1.265345 3
1.064638 0.697554 3
3.244641 -1.133316 3
3.817191 -0.141365 1
1.295377 3.046060 0
-1.059520 1.026535 0
0.135056 -2.849496 0
-0.346886 2.122500 4
1.954920 4.114286 1
0.606970 3.212798 1
-2.678730 0.199204 2
-3.449836 -1.124575 0
1.009224 -0.007472 1
1.549020 -0.504003 3
-2.337542 1.446972 1
0.814571 -0.104555 1
5.806365 -3.034695 3
-5.634884 1.321760 4
-0.150994 -2.142772 3
1.475506 -3.294509 3
-0.973901 -1.140913 1
-7.982535 -3.548775 2
-1.396169 -4.314928 3
1.789935 1.001928 4
-0.018265 -1.199212 3
2.053382 3.154366 1
-2.527734 -0.618427 4
1.345797 2.182304 1
1.620460 6.426484 1
-2.607299 -0.895756 4
-0.490025 0.231510 2
-4.906765 1.388905 4
-1.353844 1.223353 0
4.657762 3.739150 4
-1.678435 -0.618425 0
-2.449891 -2.806658 2
-1.272965 -0.175739 2
1.651609 -2.854323 3
-5.550285 -1.127091 2
-0.267715 1.807450 1
0.483925 -3.826560 0
-0.624607 2.447185 1
1.504714 1.648190 4
-0.296829 -0.516162 3
-0.512035 -3.928377 3
-1.259409 2.528878 4
-1.371440 -3.655490 2
1.177429 2.308102 1
1.033822 -2.915339 2
-2.038814 2.935085 4
-2.130538 0.017938 2
2.121815 1.450712 3
0.687237 -3.526080 0
-0.271667 3.015015 4
-1.201277 -0.583387 0
3.816222 0.083325 3
-2.957044 -1.439688 0
1.928187 -0.991478 1
3.150833 0.127019 3
-1.330741 0.658709 1
-2.212670 -2.392413 0
-1.489513 1.593961 4
-0.469929 -0.472428 2
0.174094 -0.598015 0
2.145437 -3.154462 3
-1.803570 -0.323366 2
1.645090 -2.441687 0
2.030908 -0.690037 2
2.955788 -1.036540 0
-2.793146 -0.663096 4
1.526004 4.407068 1
-3.429847 2.872103 4
4.110958 -1.457992 3
-4.688855 0.301250 4
1.989933 -2.513886 3
-3.900593 -2.169002 2
3.426752 2.325562 1
-1.926269 1.207745 3
-1.916245 -2.486002 2
0.662527 1.951090 0
-0.076770 -0.749284 4
-2.301987 0.751396 0
-0.469905 6.205463 2
2.931298 -0.451553 0
-1.714966 1.869268 1
1.053074 2.928001 1
2.863906 -2.120534 3
3.785646 3.003866 1
-1.515945 4.459888 4
-0.731869 1.434611 4
-1.345263 -0.222568 4
0.723272 -1.290240 0
2.000986 2.192896 1
-0.766804 -0.379760 4
-2.823573 0.204867 2
-1.408856 -2.803201 2
2.086145 0.071297 1
-4.568228 4.055354 4
-0.066507 0.855877 1
0.592241 0.522111 0
-3.471452 2.508093 4
1.602304 1.731349 4
2.880288 -2.302441 3
1.757231 -1.260203 4
2.766067 -5.404176 2
-2.025662 0.628495 0
-0.026994 -2.115422 0
2.019766 3.063646 1
-0.784425 -0.378431 2
2.673714 5.880911 1
1.699303 0.493049 1
3.144120 5.293586 1
2.325863 -2.627449 3
3.450239 -1.794115 3
-1.088765 0.221845 0
-0.612361 0.049268 2
-3.463017 -0.575793 2
-0.157990 -2.620362 3
-0.938949 1.085120 0
-1.816048 -2.824607 0
-3.866517 -2.578464 4
1.693992 -0.309686 3
-0.468307 -0.468274 0
0.139951 1.964507 1
1.616417 -0.785941 1
-1.101881 -2.700434 2
-4.021768 0.335724 2
-0.071652 3.129287 0
-5.239490 1.643805 0
-3.574492 1.119323 4
1.672034 -3.975631 2
0.970686 6.940338 1
0.993428 -0.276529 0
-1.404106 -0.655324 0
-1.360396 -2.270627 2
0.858594 1.635037 4
-2.656372 0.393722 0
0.417727 -3.919340 0
-0.338848 4.599869 1
2.621496 5.010682 4
4.055330 -2.683143 3
-2.561002 0.348364 4
-2.005136 -3.995566 2
1.830804 0.657502 0
0.557923 -1.035900 3
-0.835372 0.003027 4
-3.251237 -1.265599 4
1.382547 -4.371724 2
-2.400131 2.745700 4
-0.209248 4.237263 4
2.183512 2.252342 3
1.695352 -3.046020 3
-4.712893 1.906927 4
1.462974 -2.077317 3
-2.560515 -0.085746 4
-2.443864 0.677901 2
2.787888 -0.232162 2
1.764823 -4.360283 2
5.231549 2.447666 1
-1.724656 1.058061 4
2.429450 1.570527 4
-1.997928 3.443142 4
-1.601327 1.637126 1
-0.926835 -0.931460 0
1.546248 2.577820 4
0.722791 3.076073 0
0.183522 -3.975138 0
-0.958348 -0.371318 0
-3.353861 -1.619051 2
0.826328 -1.479534 2
2.015101 1.351108 1
2.994587 -0.279259 3
-0.193587 -1.529694 1
-2.899451 1.927960 4
4.305589 -1.303702 1
5.879606 -3.116597 3
2.543883 2.093969 1
2.446475 1.354342 1
3.158426 1.534869 0
-0.127480 -4.725432 2
3.127034 -0.961729 1
-3.012701 -1.344507 4
1.476933 0.342737 0
0.125724 -0.240742 2
2.538693 1.565478 3
1.625052 2.712480 0
-3.085041 -1.729473 2
-1.714061 -0.570485 4
3.858880 -2.438351 3
-3.045650 -1.973637 2
1.430576 -0.837356 1
1.948185 -1.474815 3
4.402287 0.418542 3
-1.625358 3.410285 4
-0.481073 0.367405 1
0.648168 -0.770165 0

==> tsne_b.dat <==
x y label
3.374283 1.763280 4
-12.833898 17.107604 2
-16.430607 16.359195 2
-15.439344 -14.285775 0
16.715319 -15.319877 3
-3.030382 2.733749 4
-2.135241 -0.284759 4
13.563112 -15.426894 3
13.050637 16.574169 1
16.251335 13.285685 1
-14.989773 -15.469174 0
14.782480 -14.196577 3
-0.550103 -4.603842 4
-15.784216 -17.927030 0
-14.438016 13.754601 2
16.094195 -15.404385 3
-15.970727 15.163748 2
-15.231297 -15.602207 0
12.359534 -11.337082 3
-16.460733 15.432917 2
10.752209 -16.051510 3
15.648333 -15.260286 3
-13.858219 17.271131 2
-14.805845 -13.062710 0
12.858215 15.964945 1
-12.938001 -13.137440 0
-15.921278 -12.885756 0
16.900848 -16.153807 3
-2.608939 1.339345 4
-16.203413 -11.295444 0
-10.755688 17.064931 2
-15.144020 -12.992934 0
14.770920 -12.524367 3
12.617393 16.313107 1
-13.091996 16.302783 2
-0.255835 -1.911081 4
13.363559 -10.815225 3
-15.880089 15.261481 2
16.582064 13.181225 1
15.346362 15.770635 1
-10.370683 11.265470 2
-17.755339 13.124350 2
-14.285969 13.614181 2
2.116849 -3.517479 4
-13.200800 15.614599 2
14.961968 -17.005059 3
13.355559 -14.512626 3
13.320556 -16.198785 3
16.248240 -13.743309 3
14.615278 15.603095 1
-16.616987 -16.003514 0
-18.038740 14.031532 2
18.772372 15.349156 1
13.220971 13.368379 1
14.958197 -14.765345 3
14.564638 -12.802446 3
16.744641 -14.633316 3
17.317191 13.358635 1
-13.704623 -11.953940 0
-16.059520 -13.973465 0
-14.864944 -17.849496 0
1.153114 0.622500 4
15.454920 17.614286 1
14.106970 16.712798 1
-16.178730 16.699204 2
-18.449836 -16.124575 0
14.509224 13.492528 1
15.049020 -14.004003 3
11.162458 14.946972 1
14.314571 13.395445 1
19.306365 -16.534695 3
-4.134884 -0.178240 4
13.349006 -15.642772 3
14.975506 -16.794509 3
12.526099 12.359087 1
-21.482535 12.951225 2
12.103831 -17.814928 3
3.289935 -0.498072 4
13.481735 -14.699212 3
15.553382 16.654366 1
-1.027734 -2.118427 4
14.845797 15.682304 1
15.120460 19.926484 1
-1.107299 -2.395756 4
-13.990025 16.731510 2
-3.406765 -0.111095 4
-16.353844 -13.776647 0
6.157762 2.239150 4
-16.678435 -15.618425 0
-15.949891 13.693342 2
-14.772965 16.324261 2
15.151609 -16.354323 3
-19.050285 15.372909 2
13.232285 15.307450 1
-14.516075 -18.826560 0
12.875393 15.947185 1
3.004714 0.148190 4
13.203171 -14.016162 3
12.987965 -17.428377 3
0.240591 1.028878 4
-14.871440 12.844510 2
14.677429 15.808102 1
-12.466178 13.584661 2
-0.538814 1.435085 4
-15.630538 16.517938 2
15.621815 -12.049288 3
-14.312763 -18.526080 0
1.228333 1.515015 4
-16.201277 -15.583387 0
17.316222 -13.416675 3
-17.957044 -16.439688 0
15.428187 12.508522 1
16.650833 -13.372981 3
12.169259 14.158709 1
-17.212670 -17.392413 0
0.010487 0.093961 4
-13.969929 16.027572 2
-14.825906 -15.598015 0
15.645437 -16.654462 3
-15.303570 16.176634 2
-13.354910 -17.441687 0
-11.469092 15.809963 2
-12.044212 -16.036540 0
-1.293146 -2.163096 4
15.026004 17.907068 1
-1.929847 1.372103 4
17.610958 -14.957992 3
-3.188855 -1.198750 4
15.489933 -16.013886 3
-17.400593 14.330998 2
16.926752 15.825562 1
11.573731 -12.292255 3
-15.416245 14.013998 2
-14.337473 -13.048910 0
1.423230 -2.249284 4
-17.301987 -14.248604 0
-13.969905 22.705463 2
-12.068702 -15.451553 0
11.785034 15.369268 1
14.553074 16.428001 1
16.363906 -15.620534 3
17.285646 16.503866 1
-0.015945 2.959888 4
0.768131 -0.065389 4
0.154737 -1.722568 4
-14.276728 -16.290240 0
15.500986 15.692896 1
0.733196 -1.879760 4
-16.323573 16.704867 2
-14.908856 13.696799 2
15.586145 13.571297 1
-3.068228 2.555354 4
13.433493 14.355877 1
-14.407759 -14.477889 0
-1.971452 1.008093 4
3.102304 0.231349 4
16.380288 -15.802441 3
3.257231 -2.760203 4
-10.733933 11.095824 2
-17.025662 -14.371505 0
-15.026994 -17.115422 0
15.519766 16.563646 1
-14.284425 16.121569 2
16.173714 19.380911 1
15.199303 13.993049 1
16.644120 18.793586 1
15.825863 -16.127449 3
16.950239 -15.294115 3
-16.088765 -14.778155 0
-14.112361 16.549268 2
-16.963017 15.924207 2
13.342010 -16.120362 3
-15.938949 -13.914880 0
-16.816048 -17.824607 0
-2.366517 -4.078464 4
15.193992 -13.809686 3
-15.468307 -15.468274 0
13.639951 15.464507 1
15.116417 12.714059 1
-14.601881 13.799566 2
-17.521768 16.835724 2
-15.071652 -11.870713 0
-20.239490 -13.356195 0
-2.074492 -0.380677 4
-11.827966 12.524369 2
14.470686 20.440338 1
-14.006572 -15.276529 0
-16.404106 -15.655324 0
-14.860396 14.229373 2
2.358594 0.135037 4
-17.656372 -14.606278 0
-14.582273 -18.919340 0
13.161152 18.099869 1
4.121496 3.510682 4
17.555330 -16.183143 3
-1.061002 -1.151636 4
-15.505136 12.504434 2
-13.169196 -14.342498 0
14.057923 -14.535900 3
0.664628 -1.496973 4
-1.751237 -2.765599 4
-12.117453 12.128276 2
-0.900131 1.245700 4
1.290752 2.737263 4
15.683512 -11.247658 3
15.195352 -16.546020 3
-3.212893 0.406927 4
14.962974 -15.577317 3
-1.060515 -1.585746 4
-15.943864 17.177901 2
-10.712112 16.267838 2
-11.735177 12.139717 2
18.731549 15.947666 1
-0.224656 -0.441939 4
3.929450 0.070527 4
-0.497928 1.943142 4
11.898673 15.137126 1
-15.926835 -15.931460 0
3.046248 1.077820 4
-14.277209 -11.923927 0
-14.816478 -18.975138 0
-15.958348 -15.371318 0
-16.853861 14.880949 2
-12.673672 15.020466 2
15.515101 14.851108 1
16.494587 -13.779259 3
13.306413 11.970306 1
-1.399451 0.427960 4
17.805589 12.196298 1
19.379606 -16.616597 3
16.043883 15.593969 1
15.946475 14.854342 1
-11.841574 -13.465131 0
-13.627480 11.774568 2
16.627034 12.538271 1
-1.512701 -2.844507 4
-13.523067 -14.657263 0
-13.374276 16.259258 2
16.038693 -11.934522 3
-13.374948 -12.287520 0
-16.585041 14.770527 2
-0.214061 -2.070485 4
17.358880 -15.938351 3
-16.545650 14.526363 2
14.930576 12.662644 1
15.448185 -14.974815 3
17.902287 -13.081458 3
-0.125358 1.910285 4
13.018927 13.867405 1
-14.351832 -15.770165 0
